On the Coherence of Large-Scale Networks with Distributed PI and PD Control

We consider distributed control of double-integrator networks, where agents are subject to stochastic disturbances. We study performance of such networks in terms of coherence, defined through an H2 norm metric that represents the variance of nodal state fluctuations. Specifically, we address known performance limitations of the standard consensus protocol, which cause this variance to scale unboundedly with network size for a large class of networks. We propose distributed proportional integral (PI) and proportional derivative (PD) controllers that relax these limitations and achieve bounded variance, in cases where agents can access an absolute measurement of one of their states. This case applies to, for example, frequency control of power networks and vehicular formation control with limited sensing. We discuss optimal tuning of the controllers with respect to network coherence and demonstrate our results in simulations.

==> Figures/Plot_data/dapi10.txt <==
0	0	0	0	0	0	0	0	0	0	0
0.142524192956623	0.0224624286734355	0.0461367640101529	-0.0354338730410508	0.0326499921878783	0.0807336770676537	-0.127811410243260	-0.110240091430319	0.124520336614701	0.0410365038498220	-0.0700720362577223
0.285048385913245	0.0362973034651019	0.0779853322770284	-0.0532251642879985	0.0603713795398697	0.129441254170728	-0.222276629846247	-0.189602963359219	0.207113190242573	0.0756522526219748	-0.114143228526839
0.427572578869868	0.0380056660598166	0.0893694061121759	-0.0450596116701147	0.0805120504782432	0.131513459946294	-0.268450899102132	-0.224411854338133	0.228716415237473	0.100557124711675	-0.119907310209855
0.570096771826490	0.0286517646360980	0.0802727188858346	-0.0114964849932150	0.0902643704797938	0.0873012029041823	-0.263015285752622	-0.212737311206226	0.188058159834216	0.112616786982692	-0.0862742979067115
0.712620964783113	0.0134107147005510	0.0564508223550314	0.0385130869152707	0.0872586890849678	0.0110253128808182	-0.213942156722499	-0.163778536392078	0.100549502342406	0.109496098687000	-0.0230041381242715
0.855145157739735	-0.000222680070929428	0.0274191588571183	0.0904755038588130	0.0705422754537443	-0.0742540953192740	-0.137497420012621	-0.0943841133488698	-0.00731427938822321	0.0906401220738382	0.0524391321577550
0.997669350696357	-0.00497426424109051	0.00346744738613641	0.128690217104463	0.0414986925591746	-0.143867426718009	-0.0535616317672667	-0.0239113343721651	-0.106095903598609	0.0581252178155627	0.119859319700958
1.14019354365298	0.00371048700885718	-0.00741587018185260	0.140833783043395	0.00423920831417375	-0.178719786733237	0.0194053008566186	0.0310227773259042	-0.171599848299266	0.0169056700913254	0.161763562590735
1.28271773660960	0.0259697807639829	-0.00184134921305465	0.121530697684235	-0.0348276303823936	-0.170370526860767	0.0684636479103211	0.0604628988883886	-0.190812031347022	-0.0258152437307042	0.167842752618834
1.42524192956623	0.0571480403541292	0.0180798132787180	0.0739535572131912	-0.0682411566526526	-0.122715591974561	0.0884329160051917	0.0627855988518844	-0.164164471965655	-0.0620313421742851	0.137378598860503
1.56776612252285	0.0888688796260226	0.0454415357208650	0.00904359155871530	-0.0892314482195999	-0.0500574540932821	0.0819209885153727	0.0439171170455483	-0.103877971148675	-0.0848151830904749	0.0790335778395224
1.71029031547947	0.111271564093763	0.0706174497968517	-0.0574096558252804	-0.0934414013146653	0.0276024134984031	0.0574045785189857	0.0146022204265869	-0.0292716281550689	-0.0900634683204607	0.00817929981073708
1.85281450843609	0.115789563812580	0.0840947808463918	-0.109014152541520	-0.0800902663360515	0.0904918384103088	0.0261015517513750	-0.0132858077134886	0.0393103341368843	-0.0775500150742394	-0.0574384802671829
1.99533870139271	0.0976910538572452	0.0792631983131952	-0.133178562641613	-0.0522088316570982	0.124446427490713	-0.00139248214266364	-0.0302515228497479	0.0860984668413119	-0.0509447847397011	-0.102481544729365
2.13786289434934	0.0576611160679810	0.0543836607019382	-0.124470120072511	-0.0158690248962848	0.124277557726046	-0.0177846174826118	-0.0315457070695315	0.103518225026080	-0.0167907968566853	-0.117946268760955
2.28038708730596	0.00196627843736878	0.0132023790901347	-0.0860179179200214	0.0213564312737494	0.0943661881143181	-0.0204591728517111	-0.0178775670238869	0.0930641499365088	0.0172384098535028	-0.103204079431758
2.42291128026258	-0.0588694235029260	-0.0359439723635107	-0.0285938861041816	0.0522424238823490	0.0465674818486757	-0.0113553219012809	0.00551720818136184	0.0635331636925718	0.0442652602165783	-0.0656699064338312
2.56543547321921	-0.112540002491657	-0.0822704395980939	0.0323557161134461	0.0715379529961646	-0.00374437645128588	0.00440784007269041	0.0309785819976764	0.0274568139528208	0.0597562636993427	-0.0182826834667454
2.70795966617583	-0.147934356808222	-0.115336573036789	0.0808939460854793	0.0769440767854170	-0.0422223400976339	0.0205966956977177	0.0509500735802041	-0.00302429098302922	0.0622874109061958	0.0244148068963628
2.85048385913245	-0.157831016174121	-0.127727516829553	0.104832081551009	0.0692453721736106	-0.0593736576765604	0.0319326998593057	0.0601617510176260	-0.0196026427058389	0.0533991526617887	0.0504423444796600
2.99300805208907	-0.140609760175168	-0.116907345366868	0.0988650103885713	0.0516661330744547	-0.0526858671113328	0.0355636533984998	0.0568919683331809	-0.0196758970578970	0.0367058247055033	0.0536105503557347
3.13553224504570	-0.100550946299760	-0.0857692213985273	0.0657696413588605	0.0287404508315320	-0.0266359794735368	0.0315802594968399	0.0430632174602121	-0.00632162978409646	0.0166324460044640	0.0349360101077385
3.27805643800232	-0.0466762319558401	-0.0417712080166602	0.0153869815558253	0.00508601579013750	0.00921056791029965	0.0225431394069637	0.0232856197197652	0.0133742565315636	-0.00278694556373483	0.00191995257959640
3.42058063095894	0.00952992170289301	0.00506907538399052	-0.0382692483117404	-0.0155647655456145	0.0433047166589399	0.0122827678968178	0.00324276004190954	0.0309533449156851	-0.0187060149805968	-0.0340053685650739
3.56310482391556	0.0568963118158015	0.0447499614019321	-0.0809230053671331	-0.0308667676712177	0.0654620963873573	0.00442468833266759	-0.0120490942575203	0.0393190312018068	-0.0297083094826623	-0.0610410147294300
3.70562901687219	0.0871123645812831	0.0697288851243312	-0.101854081701359	-0.0398764250593521	0.0695284878791008	0.00113045982845761	-0.0196043960668979	0.0347842961122801	-0.0355615266994037	-0.0705161163802093
3.84815320982881	0.0964155294788864	0.0765962916939723	-0.0965782555503574	-0.0427196277917944	0.0547156922450999	0.00243432591168401	-0.0191121308416688	0.0179335703748468	-0.0367089559774722	-0.0593003286899698
3.99067740278543	0.0860471056246014	0.0665808114870772	-0.0677034197375757	-0.0401369389209147	0.0253828341161284	0.00634214226252403	-0.0127533017342315	-0.00681632124917366	-0.0337732775188547	-0.0304833298698200
4.13320159574205	0.0614498658155754	0.0448224975458903	-0.0238165266007741	-0.0331145483628235	-0.0105269463702669	0.00961368207369546	-0.00432230584834306	-0.0327051256641676	-0.0272845226771535	0.00779166087588059
4.27572578869868	0.0305116487708638	0.0186880432818897	0.0231845751043158	-0.0227167412616733	-0.0438528703601700	0.00894602317122924	0.00204180869020771	-0.0526634324882398	-0.0177051301200895	0.0449071750907936
4.41824998165530	0.00138573479219007	-0.00435444976353226	0.0614851802067424	-0.0101126938529947	-0.0666908249986566	0.00216997481020209	0.00313199040373060	-0.0612967644024425	-0.00567364537851044	0.0709384227465503
4.56077417461192	-0.0195141062257537	-0.0186970647348957	0.0824871831443722	0.00330949260184119	-0.0743237082563365	-0.0109133599365911	-0.00239314959455815	-0.0562968399605632	0.00771332023225763	0.0794541101332826
4.70329836756854	-0.0288455364416584	-0.0218724978233653	0.0828292841203989	0.0158866171706181	-0.0661618465442549	-0.0283057305445823	-0.0136504925198819	-0.0389540244698038	0.0207762547159687	0.0691571705950785
4.84582256052517	-0.0267240635230027	-0.0148611914662426	0.0648119035007471	0.0257926840217280	-0.0455449078827542	-0.0462558768556171	-0.0278123358233784	-0.0137015828656917	0.0314079559308291	0.0439565559682104
4.98834675348179	-0.0161709148788538	-0.00142509171896913	0.0352308729907197	0.0313428675190666	-0.0185603764228840	-0.0602394570234570	-0.0409184460767050	0.0131297829038563	0.0375057714134672	0.0115444392628431
5.13087094643841	-0.00188025653981791	0.0132605852747882	0.00307669140615970	0.0314117866201221	0.00773270917623287	-0.0661907057220474	-0.0489822038369288	0.0349866195248664	0.0375516229845257	-0.0190150079948004
5.27339513939503	0.0112811544474708	0.0242314254575552	-0.0231548856915449	0.0258184264051382	0.0271724221639316	-0.0616389559917459	-0.0490893317089804	0.0467551224729765	0.0311348887311426	-0.0399237486101444
5.41591933235166	0.0196035184115997	0.0281329113125590	-0.0377436669941069	0.0155195428407919	0.0359743455276890	-0.0464386196965137	-0.0402027659961849	0.0459989139321974	0.0192172837244261	-0.0467388182875815
5.55844352530828	0.0213532884913777	0.0240190998973143	-0.0390044212411513	0.00250763524097704	0.0334813373871363	-0.0228997376793128	-0.0234726170654368	0.0334840786843783	0.00402031631383507	-0.0393501441006278
5.70096771826490	0.0169253784301552	0.0133800620161513	-0.0292606593562222	-0.0105920593257769	0.0220510456493013	0.00470865510284954	-0.00198190455895194	0.0128886678691294	-0.0114568169773085	-0.0216487600814747
5.84349191122152	0.00837741171691574	-0.000535776912980611	-0.0136659786216267	-0.0211259454342711	0.00617579341536185	0.0311447339026930	0.0199967861637082	-0.0102044489868020	-0.0241553832984112	-8.13800404875564e-05
5.98601610417815	-0.00143650863559560	-0.0138404302149615	0.00166924255710285	-0.0270455774104174	-0.00888442717516000	0.0514098514486796	0.0380369148753530	-0.0297609685519292	-0.0316989314190054	0.0184058506868217
6.12854029713477	-0.00982821178082466	-0.0231982527864866	0.0116264979059126	-0.0273843362462654	-0.0185711139548946	0.0618848434249907	0.0486194838146356	-0.0408218912429084	-0.0329407628711178	0.0283956084981724
6.27106449009139	-0.0150403828721795	-0.0267354313697066	0.0135197549361174	-0.0224407302711626	-0.0202119301521482	0.0611090261482980	0.0499528702567658	-0.0407205703657269	-0.0281658331080464	0.0274216052352243
6.41358868304801	-0.0166145894361264	-0.0244272006915393	0.00765024854808798	-0.0136256316148912	-0.0136292647671973	0.0500248757249712	0.0423500227860319	-0.0296912268190895	-0.0189088601217786	0.0164298389845669
6.55611287600464	-0.0153044278875325	-0.0178989130753402	-0.00310314911275116	-0.00303525669874110	-0.00104490147561450	0.0316516132415248	0.0280787507771854	-0.0107281307128048	-0.00746891072271716	-0.000769809552552512
6.69863706896126	-0.0126182101339448	-0.00975624662652123	-0.0144416345600139	0.00710917946424643	0.0136579242803309	0.0102932626839646	0.0107372384237490	0.0112526391644527	0.00371516143168008	-0.0188174822751654
6.84116126191788	-0.0101774411903490	-0.00268888217491945	-0.0221328365052039	0.0149856706702617	0.0260881137118212	-0.00950461177139562	-0.00567255913102887	0.0307185552586552	0.0126394416778999	-0.0324427333749956
6.98368545487450	-0.00911319464957073	0.00136291478699334	-0.0233473815139519	0.0195181332553842	0.0325883106821981	-0.0239856382849526	-0.0177277759442766	0.0429452581213590	0.0181084494522555	-0.0379377866966196
7.12620964783113	-0.00968871733339413	0.00173414265629700	-0.0174562867345205	0.0204749985755786	0.0312256872431823	-0.0309554454263234	-0.0233708335505625	0.0451873180619689	0.0198370454480056	-0.0340664151908751
7.26873384078775	-0.0112500265759994	-0.000877955793284193	-0.00609633778224960	0.0183346694494066	0.0222722838310135	-0.0301292822743689	-0.0223060831221358	0.0372962679383773	0.0183031387757413	-0.0222072518239740
7.41125803374437	-0.0124972571580842	-0.00475484598503034	0.00745423616579765	0.0140027622468459	0.00806207528004717	-0.0230020940246843	-0.0159237449470571	0.0216407429811663	0.0144456434478249	-0.00576427541545343
7.55378222670099	-0.0119718687549356	-0.00778820567849322	0.0193472154765644	0.00849805111793813	-0.00771443323040635	-0.0123094960369702	-0.00679660012487858	0.00237437174243054	0.00933190646462927	0.0109221475395888
7.69630641965762	-0.00859583161992804	-0.00818979007149890	0.0263307117789810	0.00271140850218379	-0.0210645723053007	-0.00124407309172086	0.00209333327506274	-0.0157281493427047	0.00390200466518846	0.0238158835510053
7.83883061261424	-0.00209231039813040	-0.00506155402194235	0.0266620928173511	-0.00270521950291189	-0.0287932625827567	0.00736018225935710	0.00817628867021403	-0.0285362785895922	-0.00115345310447169	0.0302238982174997
7.98135480557086	0.00683914792846588	0.00133370748890623	0.0205240816295342	-0.00732310870116191	-0.0293411469805341	0.0116711206141956	0.00994148053926656	-0.0335842513374416	-0.00538685123432672	0.0293723946459608
8.12387899852748	0.0166425006809032	0.00966124543561937	0.00986529788509648	-0.0108469018568306	-0.0231367244614692	0.0111851604393808	0.00724658593614154	-0.0305829903817833	-0.00851123901223556	0.0224129522404007
8.26640319148411	0.0252826240213544	0.0179144747006469	-0.00224277657375113	-0.0130238143509302	-0.0123818339133828	0.00668585210467322	0.00122994794306352	-0.0213123963312487	-0.0103133038872229	0.0119170013631482
8.40892738444073	0.0307707824611857	0.0239929247828929	-0.0125131259257606	-0.0136121649817726	-0.000352495126628259	-0.000118334146512282	-0.00612085790802306	-0.00896165803073384	-0.0106184847705089	0.00104795324366249
8.55145157739735	0.0316907429404955	0.0262846969966911	-0.0183428507624784	-0.0124315091555314	0.00956830498169541	-0.00715058479228009	-0.0125983849936225	0.00286326994002262	-0.00932800713899408	-0.00733457160206102
8.69397577035397	0.0275823438127401	0.0240921574203387	-0.0184613510854099	-0.00947134245691638	0.0148408633777979	-0.0125508548802724	-0.0164115783429618	0.0111643323519703	-0.00650559971287224	-0.0113941612908647
8.83649996331060	0.0190819959722881	0.0177950877737486	-0.0131750797897400	-0.00500213231369190	0.0144327934619305	-0.0151317173325954	-0.0166497533628089	0.0143167379849749	-0.00246274967596551	-0.0106900041212439
8.97902415626722	0.00778707416398172	0.00872475846305280	-0.00417968591814801	0.000375189712986678	0.00902050678935397	-0.0145971280979998	-0.0134573524891096	0.0123767486260457	0.00221304823741337	-0.00614141730589278
9.12154834922384	-0.00411575255537017	-0.00119861612114988	0.00597277576484446	0.00578453756034339	0.000692350195346765	-0.0114915255570231	-0.00789409429946980	0.00687915963552944	0.00672170561990932	0.000363297889721311
9.26407254218046	-0.0143588807837671	-0.00995498351266224	0.0145832580805799	0.0102378953232740	-0.00773699933650566	-0.00692452433284768	-0.00154751430713065	0.000223916174324035	0.0102034626267697	0.00657481557800922
9.40659673513708	-0.0211084692327078	-0.0159067859725869	0.0194955095069016	0.0128660366340158	-0.0135838713725403	-0.00217492812204853	0.00396888715199764	-0.00513536624988461	0.0119416798360889	0.0105273410234658
9.54912092809371	-0.0233588571114860	-0.0181545292756833	0.0195951295618955	0.0131465314839728	-0.0150683246153169	0.00169823537260209	0.00747621816719347	-0.00744519016545122	0.0115526298336431	0.0110485860053399
9.69164512105033	-0.0211156932595392	-0.0166880692235308	0.0150117483262351	0.0110543276184297	-0.0117833527011658	0.00412475398203266	0.00851863786883289	-0.00612834558632682	0.00909935762097310	0.00801534708880786
9.83416931400695	-0.0153334580975719	-0.0123137043071623	0.00700170570881590	0.00708274809787500	-0.00474136933574896	0.00510585387780247	0.00741019630491295	-0.00186156604810110	0.00508962899482657	0.00231108656640684
9.97669350696357	-0.00763536770223817	-0.00639387521344468	-0.00243195990328899	0.00212405727156335	0.00399172817492839	0.00510604107177364	0.00504772104980971	0.00373784640151284	0.000355223575195042	-0.00447841579111787
10.1192176999202	0.000104427337743491	-0.000478305722511112	-0.0110683539185268	-0.00275613966384725	0.0119451301211201	0.00480816010952676	0.00256624798037213	0.00869180636563602	-0.00415227362959559	-0.0105319601636121
10.2617418928768	0.00620735976028518	0.00407573295230230	-0.0170083018642523	-0.00658336116004226	0.0169698846294423	0.00482316024846514	0.000954255042282229	0.0113116645503676	-0.00758875844452054	-0.0142898638783601
10.4042660858334	0.00955645406390875	0.00640265353090038	-0.0190966997751785	-0.00870032748383921	0.0178291826623581	0.00545288094889765	0.000748642861577562	0.0107156777192952	-0.00940305805582302	-0.0148508439439250
10.5467902787901	0.00979956605042705	0.00628322427138676	-0.0171380286025553	-0.00889296723435614	0.0144908288259804	0.00658032503465037	0.00189611193043856	0.00706514592393617	-0.00943232199327251	-0.0121732564760280
10.6893144717467	0.00735333778636702	0.00413051236840024	-0.0118705973053757	-0.00738916267092415	0.00805776922487745	0.00771661029156860	0.00381096354679642	0.00146614171210039	-0.00789000488266662	-0.00704099799149463
10.8318386647033	0.00322316589887633	0.000824992203290941	-0.00472346951618323	-0.00474373136775918	0.000381976098123323	0.00818221377607755	0.00559802271127315	-0.00441160747393609	-0.00526276031727512	-0.000816663093520862
10.9743628576599	-0.00130114371573085	-0.00254890088373976	0.00257132218272112	-0.00165600530074004	-0.00650453398823811	0.00735837350068370	0.00636192525493151	-0.00886555114163046	-0.00215758565600586	0.00494237431244866
11.1168870506166	-0.00498822054164573	-0.00499305132552742	0.00840970854894219	0.00121886393094556	-0.0109648774673025	0.00492477730098588	0.00550344315571075	-0.0106720238868396	0.000850525710561730	0.00889805832479318
11.2594112435732	-0.00695819609778811	-0.00583996121280587	0.0116841079136158	0.00341027275365171	-0.0121739548542700	0.00100675246542793	0.00291387691639938	-0.00942737799826932	0.00332854480188098	0.0102664493197907
11.4019354365298	-0.00685790855173386	-0.00489456416789353	0.0120047695899160	0.00469299513467040	-0.0102708783259236	-0.00381451204619706	-0.000985582183367061	-0.00562827272958970	0.00503184531253688	0.00898935467902820
11.5444596294864	-0.00488616174887279	-0.00244596464848401	0.00972913054903889	0.00506766363700029	-0.00622642682333326	-0.00863200518496027	-0.00536369217482329	-0.000484176462301054	0.00589038850463640	0.00570523690989800
11.6869838224430	-0.00167823031893737	0.000844494161856001	0.00580367796709789	0.00468621070650701	-0.00148854067628658	-0.0124440916581388	-0.00921567394427259	0.00446587002647638	0.00595697620520732	0.00153629682232920
11.8295080153997	0.00190585243272324	0.00414180793859162	0.00146939457556413	0.00376084693129406	0.00247300582962582	-0.0144187367880342	-0.0116427666611989	0.00780846213965894	0.00534755990989567	-0.00224320668430375
11.9720322083563	0.00502412187240964	0.00666568196920402	-0.00208575871503745	0.00249254531522036	0.00458382697519217	-0.0141148382457527	-0.0120934360233233	0.00864767951453061	0.00419870506359812	-0.00456302032429954
12.1145564013129	0.00706000753513629	0.00788743148747550	-0.00403378156266662	0.00103959514303516	0.00442911959546814	-0.0115993187139062	-0.0105008082493299	0.00682674400588647	0.00265349650673527	-0.00483987546934272
12.2570805942695	0.00774391141985520	0.00764580815774463	-0.00409410565849637	-0.000473958622853854	0.00230471871437376	-0.00743008500720359	-0.00728414310784367	0.00292942505407986	0.000871035013930322	-0.00311329866286799
12.3996047872262	0.00716713371502293	0.00615637621385905	-0.00255802661975497	-0.00192761798379703	-0.000938412903740996	-0.00251327301810256	-0.00322189150101196	-0.00192275149543060	-0.000956985298684561	-3.07105390206710e-06
12.5421289801828	0.00569781694745264	0.00391907022009759	-0.000152765020767707	-0.00317675794966228	-0.00419162863631735	0.00212291874315471	0.000761549071432076	-0.00640574165763634	-0.00260192511438450	0.00349264961897508
12.6846531731394	0.00383444460530809	0.00155608456434119	0.00220787624987848	-0.00404905473608422	-0.00642973463562231	0.00557526196246418	0.00383301331038554	-0.00935845042005351	-0.00381882231648540	0.00629610605051846
12.8271773660960	0.00204591275513497	-0.000370224898705995	0.00370934524145886	-0.00437279780706927	-0.00699544684355676	0.00726891070714759	0.00544769039310798	-0.0100770389496403	-0.00439213086508160	0.00755847139316653
12.9697015590526	0.000645594327327224	-0.00150682386869138	0.00387449924711342	-0.00402861847288208	-0.00575329027941235	0.00706823493975688	0.00545797348632010	-0.00846537296387404	-0.00419362578559541	0.00689145410655153
13.1122257520093	-0.000268118787639732	-0.00178636796071020	0.00268711182835886	-0.00300386854848025	-0.00308343272593938	0.00527351971214260	0.00411311257157637	-0.00501457275153423	-0.00323147097390560	0.00446013165482552
13.2547499449659	-0.000795201206556100	-0.00141318683718515	0.000569943167684316	-0.00142547250234255	0.000266398545733805	0.00251288976477118	0.00195912949258945	-0.000632865765190705	-0.00166978139361125	0.000916620150725224
13.3972741379225	-0.00115532825803435	-0.000768906152662242	-0.00176925731397366	0.000446256144091310	0.00341557991566739	-0.000435295592744669	-0.000326479490503147	0.00361565889637034	0.000193290119927491	-0.00280005837951481
13.5397983308791	-0.00157862802573889	-0.000270965114600683	-0.00357163010086936	0.00226640718874402	0.00559886992282762	-0.00283984377790088	-0.00211709260805700	0.00678707819884970	0.00198710455698157	-0.00573572012514079
13.6823225238358	-0.00220399057362989	-0.000229727218712990	-0.00426680194380244	0.00368476154432256	0.00635973779266765	-0.00418379078654740	-0.00298842890944032	0.00827650007252808	0.00335411722949964	-0.00718453840678840
13.8248467167924	-0.00301780393317503	-0.000748168624352088	-0.00364508754160392	0.00443201877204922	0.00564264605242423	-0.00426336429637645	-0.00280380187250727	0.00793044468525724	0.00403518284945198	-0.00687040737919207
13.9673709097490	-0.00385116241129443	-0.00169324606919421	-0.00191231408495585	0.00438639668649440	0.00377035152242769	-0.00320173616234230	-0.00171824480319124	0.00603611136918166	0.00392975701041829	-0.00499904983135206
14.1098951027056	-0.00443422508120913	-0.00274493046176641	0.000385194819520545	0.00360035787872624	0.00132427956927316	-0.00138322366786977	-0.000108722873163932	0.00320391420601273	0.00311390009826722	-0.00217289226003063
14.2524192956623	-0.00448850925125655	-0.00350483260805248	0.00253793131919805	0.00228033032779857	-0.00103059590847294	0.000667496068124252	0.00154436850520730	0.000184504914646515	0.00181215436009927	0.000799724574433051
14.3949434886189	-0.00382670757604630	-0.00362869056903401	0.00389508793638992	0.000727317417608290	-0.00272514965614461	0.00242586373205804	0.00278952255324063	-0.00232706989993145	0.000333351761195158	0.00314095648867145
14.5374676815755	-0.00242808252905135	-0.00294087937153872	0.00406183605924354	-0.000742058738112696	-0.00342311155291829	0.00349149537657072	0.00331551831182069	-0.00385051408477549	-0.00100945910022975	0.00431577013149398
14.6799918745321	-0.000465601021016492	-0.00149597484386466	0.00301290179231433	-0.00187004459482265	-0.00308487607581674	0.00366785776192724	0.00301606383211758	-0.00420809311921132	-0.00197161487291979	0.00416141587178445
14.8225160674887	0.00172409727861085	0.000430338985490208	0.00109102767627770	-0.00250740378913068	-0.00194906251143132	0.00298366270586840	0.00199632417061779	-0.00352804002329922	-0.00242297656129767	0.00290263055089099
14.9650402604454	0.00371970912905976	0.00241675199849387	-0.00110500446529555	-0.00262775310259092	-0.000444325343461881	0.00165791612509102	0.000525782268296947	-0.00217260999815949	-0.00235848122467901	0.00105592258267261
15.1075644534020	0.00512085934674695	0.00401410550793123	-0.00290501718019133	-0.00230829036781090	0.000939934758330211	2.40798732508775e-05	-0.00104507085097682	-0.000617148384103702	-0.00187564333997144	-0.000742040762624687
15.2500886463586	0.00565054295289870	0.00486960194834885	-0.00376681546353395	-0.00168869784531848	0.00178778831569225	-0.00156302866976741	-0.00237940753853993	0.000684489629804422	-0.00113100590006765	-0.00192742088058145
15.3926128393152	0.00522604634651668	0.00482104879712906	-0.00343063517014579	-0.000924772573822594	0.00186169147182719	-0.00281256042670275	-0.00323495459239911	0.00141333023984065	-0.000291932245501886	-0.00216663380229839
15.5351370322719	0.00397930209312500	0.00393504731562424	-0.00198525666766791	-0.000151799983044898	0.00115385853885589	-0.00355508848171873	-0.00351200080971927	0.00145145422065124	0.000501408339295904	-0.00143554349020164
15.6776612252285	0.00222197397151463	0.00248054011171770	0.000169275609742856	0.000533777629043505	-0.000125152922998793	-0.00376150708527141	-0.00325970589785213	0.000889119388021008	0.00115520347724396	-3.40420130561554e-06
15.8201854181851	0.000365708189389628	0.000848221778698675	0.00244618976059667	0.00107423472817462	-0.00161376635358710	-0.00352376801887431	-0.00264345741194157	-2.32513841153740e-05	0.00162175365168775	0.00166670917665618
15.9627096111417	-0.00118031173219964	-0.000558751460674651	0.00424311696594695	0.00143876049517658	-0.00290230277394997	-0.00300765149448105	-0.00188583123563804	-0.000960835474125314	0.00188616511486931	0.00306600048829341
16.1052338040983	-0.00210717002258941	-0.00143067886387935	0.00510818182748833	0.00160982631641541	-0.00364339880245223	-0.00239393428429715	-0.00119943028503021	-0.00162238513428549	0.00194969610025637	0.00379024608673001
16.2477579970550	-0.00227445646658064	-0.00162482690900862	0.00485431694477980	0.00157606533874490	-0.00364129377463015	-0.00182558066512501	-0.000730375257079778	-0.00181361090147129	0.00181854353047154	0.00364889625834124
16.3902821900116	-0.00173297674589867	-0.00118864727698487	0.00359322182146195	0.00133510286234844	-0.00289790711060266	-0.00137501777258733	-0.000526766474971673	-0.00149473528530138	0.00150253263374572	0.00270487779039331
16.5328063829682	-0.000698710704300299	-0.000330212243856998	0.00168542683223160	0.000903867663700826	-0.00160548142614057	-0.00103848058957665	-0.000538531513033799	-0.000781658047789294	0.00102254538315450	0.00123917420825806
16.6753305759248	0.000512355504701132	0.000651750133405903	-0.000373051381048117	0.000329591952617277	-8.96751705484671e-05	-0.000755976311878339	-0.000646012303144428	9.69146805919940e-05	0.000420988967455724	-0.000343663876994278
16.8178547688815	0.00156939035382744	0.00145571923374482	-0.00209088582102350	-0.000306272596844087	0.00128024309501670	-0.000448019086726896	-0.000706889050311293	0.000872257364662352	-0.000232071029309018	-0.00163735250347715
16.9603789618381	0.00220890073062620	0.00185773932849662	-0.00310766571058246	-0.000896345857867106	0.00218928389852910	-5.59209424692448e-05	-0.000606580341731150	0.00131661609163925	-0.000842788579409928	-0.00234620761048143
17.1029031547947	0.00229343387581039	0.00176332885236994	-0.00327316191437497	-0.00132786422667996	0.00245643215700923	0.000427831637293991	-0.000297130923684879	0.00130919744538453	-0.00130886682067137	-0.00235703082526407
17.2454273477513	0.00183394530214989	0.00121983857574538	-0.00266293353640934	-0.00151016194304657	0.00207544946111413	0.000948846426499227	0.000186363824791109	0.000868851298510427	-0.00154280062403683	-0.00175382589971177
17.3879515407079	0.000973387190061476	0.000390051495717274	-0.00153287701163439	-0.00140030904098335	0.00120715037064599	0.00140297395292037	0.000735823407988344	0.000145015999092534	-0.00149577774424246	-0.000776322957622479
17.5304757336646	-6.07544662302289e-05	-0.000501781224366147	-0.000231779762456478	-0.00101795556539439	0.000127008096821203	0.00166730850100042	0.00120297310607675	-0.000629452129189206	-0.00117398330447821	0.000260937478449909
17.6729999266212	-0.00101998804100372	-0.00123409642448783	0.000899782135435033	-0.000443637040081951	-0.000855896544275693	0.00164014855446089	0.00144463387276486	-0.00120910734561654	-0.000641141642280689	0.00106267886297492
17.8155241195778	-0.00169675480311673	-0.00164426385152785	0.00161553855538065	0.000199823908817419	-0.00148512433815288	0.00127725939926303	0.00136692245030312	-0.00140938494944655	-5.51689425654852e-06	0.00143265394178562
17.9580483125344	-0.00196933270502803	-0.00166307956903012	0.00181357114741365	0.000777615226713332	-0.00162417353723180	0.000612879803195975	0.000955373453539385	-0.00116125837438245	0.000605336075611244	0.00131829201499223
18.1005725054911	-0.00182029816279157	-0.00132113957557560	0.00154170129410490	0.00117596617135183	-0.00128681898473874	-0.000241512605802886	0.000282292265206868	-0.000531388421200130	0.00107483631941426	0.000811240190106942
18.2430966984477	-0.00132701866595125	-0.000728962563759386	0.000962768420902860	0.00132826588393664	-0.000623589109950767	-0.00112102535053686	-0.000510661573579610	0.000297687984926438	0.00132394947693605	0.000107934933240793
18.3856208914043	-0.000630079803233260	-3.94040395377626e-05	0.000294498512376465	0.00122714984660985	0.000129786163245607	-0.00184740643459519	-0.00124953110880750	0.00108108136476758	0.00132677072944698	-0.000555039082897291
18.5281450843609	0.000109410614602570	0.000595571473652012	-0.000256558656805728	0.000920148418109928	0.000725480622355209	-0.00227418004264634	-0.00177410268029962	0.00158281298697060	0.00111150316655049	-0.000970610181503292
18.6706692773175	0.000751146761018105	0.00106182907432070	-0.000548675408496796	0.000491670842245384	0.000976249933812992	-0.00232421394504959	-0.00197989502132568	0.00164392431615703	0.000747813527517105	-0.00101638963977066
18.8131934702742	0.00120505143140711	0.00130503441931065	-0.000533700075797989	3.79685520851860e-05	0.000806787795373515	-0.00200925206350277	-0.00184444219503305	0.00122779989983252	0.000325474923881520	-0.000681768184453600
18.9557176632308	0.00144283910349919	0.00133405529420475	-0.000256782392213274	-0.000356908146571261	0.000269994726103573	-0.00142610394828234	-0.00143087893132467	0.000430042020322290	-6.87734751265062e-05	-6.23248861933766e-05
19.0982418561874	0.00149136413240348	0.00120751105472994	0.000168845774674152	-0.000637506244232351	-0.000474758279042521	-0.000730760838397919	-0.000868371586602753	-0.000549243256010406	-0.000369593765429341	0.000673830500823305
19.2407660491440	0.00141241596499176	0.00100933686148698	0.000601987671778936	-0.000782420243743410	-0.00121307756755021	-9.77789506915862e-05	-0.000315429003995083	-0.00146199202398792	-0.000542482849900016	0.00133616451813914
19.3832902421007	0.00127672771471002	0.000821308028545813	0.000915946545821068	-0.000799487009998852	-0.00174017087875041	0.000323884261569729	8.32777744501889e-05	-0.00208074743082661	-0.000583499633310111	0.00176349929306333
19.5258144350573	0.00114052490887701	0.000700232575151502	0.00103185728957817	-0.000714593880585014	-0.00191914590238255	0.000446791464833368	0.000234513501340333	-0.00225950370959826	-0.000511631993055647	0.00186374612586897
19.6683386280139	0.00103109644991138	0.000665337400119248	0.000935239068751928	-0.000559328311471181	-0.00171641090913966	0.000263596626404947	0.000118433459549516	-0.00196998936882533	-0.000357970677869328	0.00163238342230245
19.8108628209705	0.000944409682681178	0.000698043368485051	0.000673364550784651	-0.000361990656985573	-0.00120525322968874	-0.000155772650293913	-0.000210397170198918	-0.00130421772757755	-0.000155930022491463	0.00114686241497761
19.9533870139272	0.000853867724898889	0.000752816272039626	0.000336209332883468	-0.000144246287299314	-0.000538507443016342	-0.000686437722088597	-0.000642156147462744	-0.000444133093151051	6.46898756251754e-05	0.000540555938414277
20.0959112068838	0.000726076378285295	0.000774982151382684	2.76093792916960e-05	7.70560301606014e-05	9.97992312419019e-05	-0.00118343057866556	-0.00104476664033551	0.000391517566755405	0.000279210812349347	-3.52887267588819e-05
20.2384353998404	0.000537791688520705	0.000719920648656096	-0.000164931999334101	0.000285514436895414	0.000548435404764411	-0.00151924550216080	-0.00130092500325047	0.00100704356363367	0.000466581238045733	-0.000450901905361672
20.3809595927970	0.000288385931082250	0.000568134312178523	-0.000193765915552588	0.000461635860945044	0.000712585065054250	-0.00161420093299826	-0.00133878006502848	0.00127938436912789	0.000607362676040449	-0.000628608297109581
20.5234837857536	3.97734700580104e-06	0.000332181908996890	-6.22500554917015e-05	0.000582741275986494	0.000585228768567659	-0.00145236338387433	-0.00114828989070271	0.00118436236039290	0.000683468512548338	-0.000557739270208156
20.6660079787103	-0.000267839131446673	5.38889877282322e-05	0.000178645620585112	0.000627063094160675	0.000241746889128537	-0.00108015890726731	-0.000779776157609016	0.000794051766100278	0.000680663875993709	-0.000291377382749949
20.8085321716669	-0.000470816281630066	-0.000207050324790182	0.000446635973355007	0.000580667719566987	-0.000188665611465546	-0.000589579036366544	-0.000326374021751196	0.000248264736837086	0.000593152602705591	7.28082247703004e-05
20.9510563646235	-0.000556395941601371	-0.000389679438344785	0.000652459489458019	0.000444349222017055	-0.000564716394286768	-9.17391940726595e-05	0.000103585427675311	-0.000289762393533162	0.000428229761137801	0.000421588914094290
21.0935805575801	-0.000498612644883360	-0.000448880668986138	0.000725511057439226	0.000237364823889024	-0.000774783863500468	0.000311496204416534	0.000415903038836570	-0.000679756984255466	0.000208543941088707	0.000656996395069178
21.2361047505368	-0.000303140979247575	-0.000368228048116945	0.000633875788701353	-4.09951264249351e-06	-0.000766690983414333	0.000550399324026883	0.000553407279010349	-0.000839743442644366	-2.98256382960864e-05	0.000720964013797636
21.3786289434934	-7.82608416635695e-06	-0.000165077164208329	0.000393473590020336	-0.000233957052236684	-0.000557899895644629	0.000599591171254347	0.000506768422660193	-0.000761516317705798	-0.000243783404455960	0.000607877488314661
21.5211531364500	0.000325527893271944	0.000113472920625424	6.39661949928559e-05	-0.000406945355360398	-0.000224831930787733	0.000477775026399618	0.000311456899293716	-0.000503922523688418	-0.000392706034351864	0.000362533772917493
21.6636773294066	0.000625916681866036	0.000402618559428210	-0.000267383225214376	-0.000489860652794910	0.000123860090955475	0.000236666199848215	3.31017724878756e-05	-0.000168171306791217	-0.000448307974225323	6.48691018487822e-05
21.8062015223632	0.000830493940182702	0.000636597399774208	-0.000509483362094647	-0.000469850463123289	0.000381053850527649	-5.65790229500877e-05	-0.000253478732682996	0.000135904901811559	-0.000401847259886486	-0.000193842052244036
21.9487257153199	0.000899935689825991	0.000765589573284213	-0.000592349570433791	-0.000357245980923254	0.000471727898395901	-0.000337973712785399	-0.000485075090891748	0.000322055371890186	-0.000266372150454927	-0.000336613669958988
22.0912499082765	0.000827813677045893	0.000768213668890635	-0.000486407008918146	-0.000182179018861348	0.000371947403234168	-0.000561342096571455	-0.000624958209151227	0.000349269586121468	-7.32552898927620e-05	-0.000321301301848938
22.2337741012331	0.000641617086516206	0.000656296801100399	-0.000210895541710676	1.38196959373504e-05	0.000111929409868153	-0.000705735234584477	-0.000668381252862992	0.000227894411117645	0.000135939723272787	-0.000150795668341868
22.3762982941897	0.000395278317156704	0.000470740688029824	0.000170909089317815	0.000188575784293210	-0.000236249708525194	-0.000774774515263099	-0.000638320115084363	1.02493177635210e-05	0.000319796219877255	0.000129468868479976
22.5188224871464	0.000155257808868628	0.000269752352048070	0.000568318192668996	0.000309193099265064	-0.000581484673198648	-0.000789407853439062	-0.000573896146790402	-0.000229749773726008	0.000446559294213859	0.000445519492746724
22.6613466801030	-1.61472975830832e-05	0.000112774802250182	0.000887098070894818	0.000358484598447984	-0.000839715790008305	-0.000777182352142882	-0.000515744525951835	-0.000420784640813379	0.000500242191950353	0.000716105749262506
22.8038708730596	-7.59874078926285e-05	4.45653463322302e-05	0.00105401229540142	0.000336572163101924	-0.000955772941264908	-0.000761683788436103	-0.000492977433185217	-0.000514694692253649	0.000481980539918767	0.000875112298699107
22.9463950660162	-1.05596229951992e-05	8.37272746690251e-05	0.00103534685241447	0.000257912455954035	-0.000915430104106669	-0.000755245681114833	-0.000515387341449065	-0.000497865194168127	0.000406859831114395	0.000888900423753631

==> Figures/Plot_data/dapi100.txt <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.135949925204278	-0.0244310496509487	-0.0896176319946026	0.107158228484398	0.0759668018091609	-0.0534867976537670	0.0971632837240376	-0.0529506933819514	-0.0156926409294204	0.00257736842911939	-0.0338642662835048	-0.122735813737439	-0.0510138117860224	0.114437358959701	-0.0148998508208574	0.0868518356096591	0.112264902227532	-0.0247286181216627	0.0648171139652359	-0.0269250212194308	0.106847192504335
0.271899850408556	-0.0423910714990718	-0.163604618099222	0.175363864030508	0.138627861836694	-0.113174809894402	0.175951500554117	-0.0841040189609056	-0.0202920800339040	0.0130859967030274	-0.0531661604242630	-0.220683470167826	-0.0710121394498341	0.209208353531838	-0.0332134313213828	0.168705365231595	0.207545048332845	-0.0485883390448090	0.111155104485330	-0.0396741507844941	0.196186615986742
0.407849775612834	-0.0522640418179838	-0.216908859688579	0.187255572166763	0.182703999549729	-0.182573418373362	0.228493916310382	-0.0819790909116151	-0.00814059029098812	0.0345162918780361	-0.0515524074017047	-0.283667217704937	-0.0442029221496521	0.277130207584701	-0.0565839210709280	0.243869799087816	0.278856342993662	-0.0703525572490589	0.132638919251007	-0.0313172140823499	0.261811247570236
0.543799700817112	-0.0564409898817677	-0.249880461565800	0.143706138630721	0.206357253529409	-0.256663047245063	0.251712153089272	-0.0438758461001241	0.0207596246472183	0.0631831276008749	-0.0302596600500550	-0.309121377581619	0.0298597582181632	0.316764332436441	-0.0829559457989040	0.307001986953537	0.321933035965254	-0.0861364680800720	0.132736183005345	-0.00181987454798273	0.302228917555093
0.679749626021390	-0.0603401903338150	-0.267352098195045	0.0618153379265404	0.211082117164803	-0.323328291907488	0.247464846986858	0.0240200738302418	0.0612370932302587	0.0900085362699061	0.00281129652288803	-0.301448124400384	0.137200146504431	0.332077602304617	-0.107226075066847	0.350424888887071	0.335707360844319	-0.0905137213931227	0.123255804870007	0.0427625425092135	0.320026306401237
0.815699551225667	-0.0700422577171267	-0.276185481779859	-0.0321096148178506	0.200833289770601	-0.367598983990039	0.221739006394240	0.108532467354289	0.104956758918286	0.104023574174679	0.0361944826539050	-0.269535761262037	0.254361396599950	0.330673946479951	-0.123089805086735	0.367041620483311	0.322520657766818	-0.0788097422985043	0.119792620973889	0.0929575146431730	0.320072139967958
0.951649476429945	-0.0895404161577478	-0.282356241402235	-0.111820172944096	0.180693026839084	-0.377046695635925	0.183091966705059	0.192887668420326	0.143182014330834	0.0966839696489633	0.0589145035831570	-0.223444142179095	0.355634926164096	0.321210898495911	-0.125332962030505	0.353613779850760	0.287885842382214	-0.0495479922253514	0.135882647959574	0.139320669321338	0.307381342526458
1.08759940163422	-0.118729639411169	-0.288751167071849	-0.159348625063009	0.155485060998484	-0.346363995618926	0.140692354019177	0.260786758106200	0.169358022414689	0.0653577307899997	0.0640494242537139	-0.171447903871949	0.420325257748549	0.310807777300343	-0.111697773355288	0.313019796357708	0.239684173377199	-0.00594102606315705	0.177979293998669	0.175387272506968	0.285519226206400
1.22354932683850	-0.152944005779192	-0.294483370822021	-0.169545111352688	0.128723498783022	-0.279537915600518	0.102386622360020	0.300195183036091	0.180722553156500	0.0147117619239147	0.0506347228844467	-0.118382117156442	0.437971129008795	0.303196314928057	-0.0836608709414208	0.254496683863450	0.186837516416540	0.0443090650383095	0.242957594926157	0.199158443143045	0.256119059461809
1.35949925204278	-0.184239658089627	-0.295867954221000	-0.149792718979761	0.102154768931544	-0.188939927295087	0.0732085857573548	0.305960211288673	0.178538666707624	-0.0444681790584969	0.0234065083725170	-0.0656758646490202	0.410212110292719	0.298094287436064	-0.0458960749883376	0.191630440387025	0.137690425796449	0.0909659273134382	0.318892070023906	0.212770752421335	0.219563869805338
1.49544917724706	-0.203954751188665	-0.288524241844530	-0.115529492227663	0.0759513018276903	-0.0917455306135741	0.0546477863181833	0.280651178722535	0.167031120315184	-0.0985561278863607	-0.00933252863235331	-0.0128072130774609	0.349078427707146	0.291891515760152	-0.00468624917076215	0.138700468480278	0.0984818725576600	0.124335782345837	0.388702815965220	0.220690883846790	0.176371009168833
1.63139910245133	-0.205608674271193	-0.269650396974908	-0.0835941332255323	0.0494094128062506	-0.00498192761792922	0.0448150084721306	0.233458491608357	0.151525975365699	-0.135272823404453	-0.0388172553198868	0.0405927386767482	0.272542112814898	0.279347339073494	0.0340860619603511	0.106590888549993	0.0723150021443265	0.138374771572084	0.435330319254894	0.227283699522525	0.128527820076643
1.76734902765561	-0.187096085641360	-0.239505389432854	-0.0659678264037906	0.0218543014390007	0.0591071731112361	0.0394279702572447	0.177481058650847	0.136507151715326	-0.147322872657772	-0.0587303433041745	0.0929459700869168	0.198888337342650	0.255722120804052	0.0666248745456343	0.0996437337155278	0.0589188689584829	0.132692874168832	0.446683462157341	0.234751550295275	0.0800708436595116
1.90329895285989	-0.151410677971756	-0.201514143335710	-0.0660840746549642	-0.00659242418586428	0.0958958291608244	0.0333396986218599	0.126149284089197	0.124259256101739	-0.134280012814720	-0.0669262617636627	0.140022203570872	0.141662131389967	0.218674323265770	0.0920020277564155	0.114502357862349	0.0552685836915695	0.112703093204743	0.418808076085388	0.242208980479964	0.0365505867656662
2.03924887806417	-0.105680222680785	-0.161011506093025	-0.0787463583240125	-0.0346597226234296	0.108617703646011	0.0221994392213421	0.0897535164965187	0.114498574075717	-0.102178860859266	-0.0654831649590158	0.175637168448380	0.106604980998925	0.169362419451177	0.111815839528540	0.141310372476711	0.0568657514638027	0.0878253322679806	0.356426599150613	0.246157717287718	0.00352593762106375
2.17519880326845	-0.0588979134772293	-0.123207432989397	-0.0932956240344360	-0.0601070320267011	0.106136405403083	0.00380895006399016	0.0730056749559332	0.105011988202345	-0.0610834804874124	-0.0592336180726461	0.193505677088417	0.0912670829313668	0.112452812478503	0.128932011070210	0.166843770067036	0.0592732995286973	0.0683467157532863	0.270923554167803	0.242068972469588	-0.0153246141211361
2.31114872847272	-0.0191749515763170	-0.0912615002828542	-0.0985279597504914	-0.0803599516272658	0.0991748663781412	-0.0211745590188939	0.0742589962326357	0.0929661955824783	-0.0215754704442037	-0.0534566082021553	0.189545888793113	0.0871166658548408	0.0550658621132402	0.145836543169594	0.178537256332180	0.0594237946259167	0.0620120902767149	0.176665857108731	0.226376569857478	-0.0196871641986822
2.44709865367700	0.00853417836636778	-0.0652848795155290	-0.0873645427686734	-0.0933586023975356	0.0963755906765984	-0.0493566923996153	0.0865305374318715	0.0763381928955995	0.00858766076923606	-0.0516583759093287	0.163746839244953	0.0832387551990237	0.00499379000270118	0.163246218942506	0.168121898276983	0.0563072349647041	0.0715045149255617	0.0869872276768712	0.198074634773899	-0.0130286370037718
2.58304857888128	0.0234982386588598	-0.0426819470025137	-0.0595458313045299	-0.0982966286652454	0.101514482764701	-0.0754898720970445	0.0999533284834414	0.0549156901387400	0.0265337512104096	-0.0542619418374726	0.120856348937311	0.0703284352998663	-0.0312859634244565	0.179498749983554	0.133782019873165	0.0508638511955872	0.0936533571469688	0.0111197826484331	0.159316903748669	-0.00168228163447789
2.71899850408556	0.0287949897078361	-0.0196747965018596	-0.0214984092812114	-0.0959649371874285	0.112703419075615	-0.0938644883764417	0.104884926591992	0.0305100934316226	0.0344598301213394	-0.0586288443158875	0.0695605973074679	0.0437231732297433	-0.0502454927060214	0.190938938544680	0.0802746317929108	0.0451825595684024	0.120600964858195	-0.0471122360791736	0.114832001118752	0.00714254163186946
2.85494842928984	0.0296749395014745	0.00664414509543582	0.0163614371503970	-0.0885540151405958	0.123686382832448	-0.0998220373744480	0.0947373660393536	0.00633522471033977	0.0380264633721800	-0.0603143305061991	0.0203568002284789	0.00463392361920007	-0.0521550411474668	0.193147586460177	0.0171334740081871	0.0413395590182760	0.142488201100657	-0.0887087017301235	0.0704281913084701	0.00774056881592213
2.99089835449411	0.0313690514421856	0.0366128365187549	0.0436931425466185	-0.0789639532594421	0.126623288053427	-0.0909881360792619	0.0677170272740378	-0.0141834962807474	0.0436603334341354	-0.0550059760220669	-0.0172223985662083	-0.0406344492435805	-0.0409441534215472	0.182560494667421	-0.0443330909128647	0.0403228268019976	0.150719584422912	-0.117539599083090	0.0311866088227582	-0.00217881924344877
3.12684827969839	0.0371525338170223	0.0674010953801403	0.0540517588531552	-0.0698533861086481	0.115300470243047	-0.0679162201468181	0.0270286709267289	-0.0287018872262803	0.0557923486829866	-0.0403739995353920	-0.0371477370026611	-0.0830471031959905	-0.0231468075823881	0.157897313906460	-0.0942316503377629	0.0414402562633573	0.140706843552254	-0.137930302157594	2.06966398263074e-05	-0.0207581701453174
3.26279820490267	0.0473265448871955	0.0938204167501195	0.0470521249272364	-0.0627617951633914	0.0876394591638095	-0.0340039160081224	-0.0204137563899965	-0.0368570782490235	0.0750128131235611	-0.0171353768642771	-0.0383876530318562	-0.113913467550209	-0.00623865873875385	0.120899719262686	-0.126487844386231	0.0424223404245118	0.113207715838379	-0.152721045436736	-0.0229011254808342	-0.0427210365137773
3.39874813010695	0.0594053137465884	0.110278998264445	0.0281752105700562	-0.0576248505700470	0.0466886008712469	0.00525896568431091	-0.0662728076983771	-0.0404313410748953	0.0977445844654156	0.0110411542783067	-0.0248983597426099	-0.127656695052704	0.00318488319057011	0.0761267501101776	-0.139844581443874	0.0401738473160721	0.0738838654402782	-0.162428741126549	-0.0397271279619519	-0.0613157225750096
3.53469805531123	0.0693454343379465	0.113142337347778	0.00643140514118202	-0.0528717295105807	-0.000158036929216486	0.0434855941298836	-0.103295639491086	-0.0427071724260776	0.117472646353888	0.0387181307683169	-0.00414406090521848	-0.123443618935392	0.000926158892288675	0.0298778180436583	-0.137346506018203	0.0318951139452218	0.0313116222463144	-0.165646363178144	-0.0537292927695322	-0.0707812201146669
3.67064798051550	0.0732922992332835	0.102565144870265	-0.00912843585963560	-0.0460902535153065	-0.0433677444488700	0.0747128343779641	-0.127251605188590	-0.0472338309118330	0.127029164461933	0.0604937735616656	0.0153475551949131	-0.105258579711744	-0.0139601166332582	-0.0114027995297641	-0.124689529874522	0.0161643570436548	-0.00582043853443137	-0.160333004229465	-0.0678529735983939	-0.0684516593028228
3.80659790571978	0.0691687017871966	0.0830260302801889	-0.0127017328247998	-0.0350409210330891	-0.0741123717571817	0.0945295310803830	-0.137741182791802	-0.0564377427712601	0.121099888190162	0.0727544540943489	0.0265977104556240	-0.0805120994452062	-0.0391447732348696	-0.0427347014720275	-0.108117186097845	-0.00640937799066654	-0.0313659049122157	-0.145349363788911	-0.0835733309192795	-0.0557468594422760
3.94254783092406	0.0575318684200470	0.0622628836195166	-0.00362692297727829	-0.0186676392728255	-0.0868059222503276	0.100775974305132	-0.137718872182993	-0.0705693087146292	0.0980903143671914	0.0747491424945174	0.0261373536761286	-0.0577110086971790	-0.0697863808515896	-0.0617398451004519	-0.0925862646582267	-0.0331976088082218	-0.0433731264606365	-0.121568192934407	-0.100462787795783	-0.0376994603110936
4.07849775612834	0.0414247649847056	0.0489003811045480	0.0137320460778965	0.00225928804691915	-0.0805592115271839	0.0937095681767082	-0.132000652088368	-0.0873686914829573	0.0607563194945579	0.0686311008660470	0.0147403892390765	-0.0439554469882877	-0.0998395693834162	-0.0690025545716008	-0.0807221151902282	-0.0602287309684708	-0.0442679395523650	-0.0921186578449072	-0.116571899145635	-0.0211940845519682
4.21444768133262	0.0253254371775672	0.0495600873823152	0.0319513345906461	0.0251159350011515	-0.0591742727149080	0.0756708947843446	-0.125339587411575	-0.102593006361919	0.0154525468158298	0.0584987616777729	-0.00322795126399766	-0.0430163489655295	-0.123554600282278	-0.0676024814545265	-0.0727392981137482	-0.0833005272001982	-0.0396151481792925	-0.0616981771206846	-0.129405705916266	-0.0125496825710895
4.35039760653689	0.0136145019944601	0.0664621024796929	0.0435392082433459	0.0460540860662231	-0.0297867673950470	0.0503932655572789	-0.120753536853921	-0.111259445729422	-0.0296826184985345	0.0488250809936112	-0.0215552567739640	-0.0545113116832317	-0.136792756699767	-0.0620249607103477	-0.0671529162912170	-0.0991555259979259	-0.0359725129859258	-0.0352525137961611	-0.137061547775468	-0.0153002857734189
4.48634753174117	0.00912719559725526	0.0963829198024153	0.0438042590517894	0.0611007313866136	-0.000672234861065489	0.0221542131829736	-0.118654492428066	-0.109219570081155	-0.0669626450165827	0.0428656702827035	-0.0343934733198442	-0.0743285598897920	-0.137855051479487	-0.0568192325854534	-0.0618716076348952	-0.106333386024528	-0.0386115936645083	-0.0165486235135221	-0.139058225644575	-0.0289466293452012
4.62229745694545	0.0122920668619909	0.131377864953070	0.0325589976848344	0.0673733790645714	0.0210607102195234	-0.00503479582159958	-0.117017698859117	-0.0945672650084347	-0.0910816420786590	0.0416158162034090	-0.0381988113699278	-0.0960704054522279	-0.127662914727652	-0.0554100297504461	-0.0552099454389649	-0.105434060012819	-0.0498627517093542	-0.00717353614912422	-0.136533583211812	-0.0490981534447114
4.75824738214973	0.0211207326802682	0.161071573920539	0.0140963141457371	0.0640078015079004	0.0312054547454236	-0.0280509597543664	-0.112455145782393	-0.0684313689262364	-0.100172458778614	0.0436624495113906	-0.0327913418882048	-0.113012471740059	-0.109299234592697	-0.0593752717974243	-0.0464779473554184	-0.0987313901382106	-0.0685732051872485	-0.00630032667254362	-0.131751817148475	-0.0689337048621084
4.89419730735401	0.0319984432269271	0.175781634776075	-0.00447122279082288	0.0524835043875335	0.0291815914220042	-0.0450146648345092	-0.101752576947017	-0.0348952397653415	-0.0957651981145351	0.0459386511542891	-0.0212445438581649	-0.119974230519266	-0.0870730595233648	-0.0683262749212364	-0.0360291312212858	-0.0892953309936562	-0.0907568550459206	-0.0112561878873510	-0.127136409958964	-0.0814567574066919
5.03014723255828	0.0409505055534004	0.169457497273049	-0.0158372554614881	0.0362294667667836	0.0176616392707288	-0.0553641269520487	-0.0832924901550288	-5.57019602872703e-05	-0.0817952799442657	0.0450616364924549	-0.00870878421629556	-0.114582096447073	-0.0653750452602828	-0.0803328175890907	-0.0248778451178458	-0.0799372251921039	-0.111112161785741	-0.0186302387665644	-0.124224623074916	-0.0817643849221257
5.16609715776256	0.0449192451469192	0.141484513874275	-0.0151126105985677	0.0196313919474787	0.00135020025583904	-0.0596905105136025	-0.0578557380959460	0.0295042027563962	-0.0630994380326908	0.0387367955001738	-0.000609670106609479	-0.0976338337086636	-0.0476219275403510	-0.0926866774641216	-0.0141440592500658	-0.0723361115611917	-0.124824936084120	-0.0254799567939643	-0.122961126312107	-0.0685710027814293
5.30204708296684	0.0426198326920001	0.0967920248653491	-0.00149937817893684	0.00676001374728315	-0.0146170077881392	-0.0594037198279959	-0.0285365695968430	0.0483821323487867	-0.0439490098806922	0.0267060177658492	-0.000837110688265769	-0.0725604671459343	-0.0355443719741523	-0.102733683367387	-0.00460431736034096	-0.0666253246483122	-0.129032413065646	-0.0301929264265401	-0.121610341317098	-0.0445095085960706
5.43799700817112	0.0347257456679752	0.0442739945333583	0.0215133938863530	0.000230053217292255	-0.0261405002689263	-0.0563093426225278	0.000171830413688605	0.0536848372329915	-0.0270826904382113	0.0109021180139214	-0.0105073660494342	-0.0442385927118066	-0.0289690965990898	-0.108532458044154	0.00346944812566731	-0.0615501021250492	-0.123498522604279	-0.0327233371355772	-0.117327904256260	-0.0151652282289346
5.57394693337539	0.0233895049628910	-0.00591850157994335	0.0474262046070929	0.000550980417310553	-0.0310928947535279	-0.0521750607147324	0.0237771255938372	0.0456533895381505	-0.0134661348271869	-0.00522993063927472	-0.0276622545672532	-0.0175605162809461	-0.0261121121989867	-0.109193773225881	0.0101615784762767	-0.0551098357998193	-0.110360240222841	-0.0341785051625145	-0.107184536727389	0.0127744817059328
5.70989685857967	0.0113352354590132	-0.0453080886043552	0.0689604272558218	0.00616158181930092	-0.0295442008430120	-0.0483567174458774	0.0391740960725932	0.0274388763403375	-0.00272060798810202	-0.0179807423649949	-0.0479489914133754	0.00381109322937948	-0.0242699536251504	-0.104875763039274	0.0155826116966588	-0.0454406818626870	-0.0931334705127644	-0.0359782626868033	-0.0892721828254725	0.0335970780824156
5.84584678378395	0.000886200943355809	-0.0693092525733980	0.0804290940871410	0.0141097144049378	-0.0233356105788167	-0.0455428076604073	0.0455432718424178	0.00413415143188081	0.00606703457967978	-0.0247290215353743	-0.0660104674187219	0.0181827613180373	-0.0207017644459421	-0.0965141411442433	0.0195620352879670	-0.0316262510563745	-0.0753998394192453	-0.0389577875067744	-0.0634988742326829	0.0441741435261449
5.98179670898823	-0.00672386290157328	-0.0780784546291126	0.0794363843599673	0.0211262248443461	-0.0152413558328126	-0.0436600411708035	0.0444747301496077	-0.0186250047129411	0.0135392191140914	-0.0249056617675005	-0.0771091044356091	0.0259268166078414	-0.0134586144023568	-0.0854237663753906	0.0215457457389984	-0.0141636464297850	-0.0596615115827009	-0.0427835767527856	-0.0317977609709100	0.0446110065521159
6.11774663419251	-0.0115450334369502	-0.0758240011261760	0.0673792871878663	0.0247199678456480	-0.00803441547381429	-0.0419588527060052	0.0393067339147071	-0.0360726984712311	0.0195983752743328	-0.0202233169839160	-0.0784663712814114	0.0289973719146365	-0.00194389003960698	-0.0729104043641480	0.0207742859415063	0.00506026774368397	-0.0467420505084476	-0.0459119493999540	0.00231239547472856	0.0378007139461227
6.25369655939678	-0.0146022024864817	-0.0689165094874448	0.0486698467898806	0.0239288041936351	-0.00373828536149456	-0.0392653716813468	0.0339361217825542	-0.0453492574421379	0.0234307758096493	-0.0140913071540368	-0.0699258920082749	0.0300831116049390	0.0129298087996367	-0.0599913921434609	0.0166789617150297	0.0232594530082516	-0.0358809755212584	-0.0460996857162466	0.0346535361828236	0.0281248999545539
6.38964648460106	-0.0172602643148237	-0.0635096481812506	0.0290361734470607	0.0194933145099474	-0.00323446761872559	-0.0343493021413259	0.0315236946101486	-0.0459101792490457	0.0239636442296610	-0.0104239981584746	-0.0537884698190514	0.0316862015436763	0.0290092487927927	-0.0472650318889887	0.00932213426353817	0.0375327497631020	-0.0254091418591351	-0.0412628658898171	0.0614828757289738	0.0198132140737952
6.52559640980534	-0.0205449788596139	-0.0634899822839542	0.0135438082625648	0.0134269593076060	-0.00625468006655160	-0.0263243354912245	0.0335314090470044	-0.0392600763090097	0.0205200979010451	-0.0122602218726151	-0.0339371237464876	0.0353960625013143	0.0435033221164599	-0.0349156204210385	-0.000327316186724048	0.0456832255718629	-0.0136951958687739	-0.0303511768414370	0.0803991168308768	0.0155473671925432
6.66154633500962	-0.0246909341771007	-0.0694036568240685	0.00502108666336850	0.00816499779476834	-0.0116685474139997	-0.0149804958868950	0.0393923343055559	-0.0281652048518073	0.0133656534616018	-0.0206714984303021	-0.0145813280220015	0.0415328219969124	0.0537442636990887	-0.0228102639001961	-0.0104373085368167	0.0468185147188426	1.62474267050207e-05	-0.0139041226080515	0.0907899923904510	0.0157633989830113
6.79749626021390	-0.0290765327851295	-0.0786321983217329	0.00337829308706884	0.00561251442332572	-0.0179148586414255	-0.000955442367964690	0.0468835536678892	-0.0156366184799728	0.00389398218491692	-0.0343313009062885	0.000960333993475676	0.0492057798487483	0.0578971848032631	-0.0106384550735728	-0.0187056536498537	0.0415623874440722	0.0151826742737888	0.00592296607701084	0.0937226414904717	0.0188270129128366
6.93344618541817	-0.0325422454233593	-0.0866504354893313	0.00596704065603734	0.00643378531627343	-0.0234249971144270	0.0143132192581730	0.0530306390215517	-0.00401451641009564	-0.00564913318755619	-0.0498873638109782	0.0110695966753438	0.0567097521489035	0.0554306976775343	0.00194195171799726	-0.0229927337470126	0.0318392357266805	0.0300904449564139	0.0258810496090520	0.0913694795869869	0.0219390373948985
7.06939611062245	-0.0339377165444151	-0.0888493656988255	0.00876387750702945	0.00982707156486744	-0.0269352054115075	0.0288567304999841	0.0552031897878962	0.00558085146076365	-0.0128181508047878	-0.0630062690615046	0.0160223870368169	0.0621006712745745	0.0472334730665830	0.0151712874916559	-0.0219807671610957	0.0203253264855260	0.0424534632391382	0.0425216769112140	0.0862048539576585	0.0223845777963046
7.20534603582673	-0.0326616854947642	-0.0822578346193730	0.00790598098411533	0.0138488154429922	-0.0276510973356611	0.0406053926664390	0.0520178651541674	0.0133069443601178	-0.0157610307192715	-0.0697379291605782	0.0175724171474489	0.0637679236971161	0.0353615654744956	0.0290750768870976	-0.0156233544373946	0.00975134733280590	0.0502404701068455	0.0531628286821757	0.0802567332409683	0.0186495560460860
7.34129596103101	-0.0289727944503379	-0.0665847353652466	0.00103427970784857	0.0161546489390725	-0.0252843919986096	0.0478714731112302	0.0437556585389503	0.0202070827826540	-0.0138597547116792	-0.0677499911089492	0.0181214604024006	0.0608516709880590	0.0225010348392778	0.0433793170245320	-0.00521520846172958	0.00226533505999140	0.0524194265984614	0.0566106005247331	0.0746447918293946	0.0110120518704708
7.47724588623528	-0.0239484609293151	-0.0442802154672428	-0.0119825879984391	0.0148808596053044	-0.0200101096881248	0.0497561655277880	0.0321849492906814	0.0275494637184316	-0.00797690539249973	-0.0570368593534444	0.0197846148370718	0.0534204605271919	0.0113024917974864	0.0574689688566778	0.00695675212565083	-0.000977079817665245	0.0493539918211798	0.0534149449228957	0.0695100994904023	0.00143098333257693
7.61319581143956	-0.0191111376967928	-0.0196711943960685	-0.0291205219857030	0.00934767443496130	-0.0123899234282262	0.0463691808440490	0.0198920470428946	0.0361475510348199	-0.000208143270237608	-0.0398910349909464	0.0236616606946760	0.0424021458621942	0.00376992756499234	0.0704103510045285	0.0182723808821084	8.40549923405197e-05	0.0427235796652379	0.0456018094069057	0.0642940670263740	-0.00718386729592816
7.74914573664384	-0.0158705986485408	0.00246470258534558	-0.0469627137984097	0.000336620847501854	-0.00328500132443744	0.0388002092314937	0.00938284096380228	0.0458972814175611	0.00678335746040544	-0.0201700389904735	0.0295290363542253	0.0293255780726895	0.000860409278374591	0.0810540094246899	0.0265298422289605	0.00459548474383440	0.0350106032669767	0.0359975352782710	0.0582096899817487	-0.0120236629918208
7.88509566184812	-0.0149990696752892	0.0183635320648632	-0.0618307863460897	-0.0101499139100643	0.00624314080530944	0.0288508872796939	0.00228014549566110	0.0556777409158766	0.0106272241397963	-0.00211673571666940	0.0360111612082876	0.0159663906219269	0.00238352044091764	0.0882172824606333	0.0305413098623263	0.0111594411290732	0.0287439106576819	0.0273844072116966	0.0507034856122574	-0.0113640692911810
8.02104558705240	-0.0163398295412007	0.0262871309571442	-0.0708782646665636	-0.0195549981414891	0.0150574792259157	0.0186028609886049	-0.00111331401267119	0.0636330436611209	0.0100110472907328	0.0108782780628593	0.0411302624256379	0.00399375027470922	0.00720097920013699	0.0909192630478200	0.0303818714149167	0.0182533588295443	0.0257579859971419	0.0217606486668200	0.0417397407900084	-0.00514045874509089
8.15699551225668	-0.0188585230635381	0.0267894880842796	-0.0728022548154426	-0.0256206557724720	0.0221030832932534	0.00994141060833493	-0.00176060294566329	0.0677276919313549	0.00509581206990309	0.0171845436644634	0.0430219356259267	-0.00530720359694322	0.0136439509342615	0.0886153766796504	0.0272243063417107	0.0245775507909508	0.0267049478231637	0.0199193088751551	0.0318285524283701	0.00506033331253348
8.29294543746095	-0.0210165405795399	0.0222238182857500	-0.0679986893174227	-0.0271301558341259	0.0265834852749924	0.00416167966812647	-0.00139788977108346	0.0663849792543420	-0.00255088727328573	0.0172477929251084	0.0405705924734846	-0.0111976922662572	0.0200117201116831	0.0813662956969090	0.0228365208691733	0.0292558436937267	0.0309560397107899	0.0214362635627270	0.0218259731646668	0.0165530986519000
8.42889536266523	-0.0213268485942070	0.0157357019855825	-0.0581925876381129	-0.0242861619693865	0.0281184855209584	0.00175442079572556	-0.00180546615116989	0.0590009817397910	-0.0104722894241903	0.0132545854368437	0.0337675762816993	-0.0135277268826656	0.0250045520070002	0.0698846212652124	0.0189311337402110	0.0318760289320910	0.0368918885096130	0.0250160031703540	0.0126167669911301	0.0264294112907606
8.56484528786951	-0.0188880815901619	0.0101380157285424	-0.0457423846015212	-0.0186034398714563	0.0268341511278313	0.00241105366532279	-0.00411461157169256	0.0461760709726497	-0.0161105490370067	0.00829514620763976	0.0237013946001660	-0.0126789201166390	0.0279763394168193	0.0554330238754855	0.0165988857503531	0.0324093435327486	0.0424560622073112	0.0290347729862162	0.00481997951251325	0.0324391645355078
8.70079521307379	-0.0137044250991707	0.00706275670888278	-0.0328940271479588	-0.0123643742175650	0.0233440706341377	0.00522273395432257	-0.00839394413831726	0.0296015608840965	-0.0176024114100878	0.00532184138398372	0.0122142942689231	-0.00943943646967419	0.0289565577800675	0.0395908291900532	0.0160165799103779	0.0310749849653171	0.0457751870396902	0.0320778877958849	-0.00137029618510341	0.0335861240090116
8.83674513827806	-0.00668011951440504	0.00664715094377077	-0.0212321338894819	-0.00783334185146380	0.0186092036690153	0.00899577403102273	-0.0136476033157222	0.0116479876387359	-0.0143271585745954	0.00624336976411130	0.00136061910074035	-0.00484283159863449	0.0284649881260755	0.0239477539884448	0.0165136965658218	0.0282126899468239	0.0456496591924327	0.0332992700634811	-0.00616451361820997	0.0302670235666506
8.97269506348234	0.000703382833272784	0.00779728642868772	-0.0114666484836902	-0.00650197543072851	0.0137025583504885	0.0125815980084044	-0.0182068052312807	-0.00521112710566490	-0.00704337798131673	0.0114256057899630	-0.00714972672357444	3.64056484269163e-06	0.0272035535314431	0.00980836334884604	0.0169500208379206	0.0242010972081476	0.0417839013688091	0.0325174441591545	-0.0100102389093306	0.0239536259952569
9.10864498868662	0.00690660353698808	0.00886413832748979	-0.00355386250247606	-0.00861804633644224	0.00953975135236572	0.0151287562235318	-0.0203602541730352	-0.0189657978881098	0.00240759237007679	0.0197194244233738	-0.0123543210091046	0.00408243941558470	0.0257396532972723	-0.00201111169647321	0.0162474335244132	0.0194265001968095	0.0347251499221016	0.0300669205291077	-0.0133651492636282	0.0165720248937437
9.24459491389090	0.0108600185069592	0.00843725739563467	0.00296558164438354	-0.0131462329487923	0.00665321026583574	0.0162013022318690	-0.0189934869797513	-0.0284676504664550	0.0117125040292306	0.0289585412132874	-0.0141854232800019	0.00660603032624009	0.0242872927998131	-0.0112411832339254	0.0138704339697886	0.0142807201551282	0.0255770159275293	0.0265078434936400	-0.0165111044129856	0.00982091816054755
9.38054483909517	0.0123152037791822	0.00594936446618917	0.00858385068976604	-0.0181583226973943	0.00507866958146935	0.0157573878445121	-0.0140147886274798	-0.0335630972653978	0.0187980468890763	0.0367259219388273	-0.0133493120870737	0.00712021618787563	0.0226511116392015	-0.0180673235264277	0.0100769158068905	0.00915779204484526	0.0156158907386862	0.0223321563487342	-0.0194803992955704	0.00466640524434620
9.51649476429945	0.0119007262013333	0.00188433382886238	0.0135530271409369	-0.0215065195106070	0.00438951876556083	0.0140265900990333	-0.00642842061971082	-0.0349513574564078	0.0224116183376776	0.0411199829737309	-0.0110088044696263	0.00555706373796385	0.0203392561203930	-0.0229310615553687	0.00585068098553028	0.00442800260911779	0.00594810473644673	0.0177839786165022	-0.0221092526606945	0.00116499644287175
9.65244468950373	0.0108707327339885	-0.00245383250428260	0.0178048302575431	-0.0215449612701238	0.00386829182598201	0.0113498706457397	0.00195819297154676	-0.0338387835164225	0.0223971758307202	0.0412772697494810	-0.00839029988930476	0.00222699016428794	0.0167939315477687	-0.0262999243077970	0.00254573833886057	0.000387684916883999	-0.00269281986194742	0.0128492176384652	-0.0241765736903627	-0.00136342111128391
9.78839461470801	0.0106409550778778	-0.00548751460617040	0.0210540624870812	-0.0176587637810151	0.00276096018383864	0.00804583402787202	0.00908322593900010	-0.0315135514247893	0.0196035249125222	0.0375105232373254	-0.00644237048144077	-0.00225275249659765	0.0116516781585071	-0.0284878981075176	0.00137639008968262	-0.00279696129823004	-0.00997625622040915	0.00739270175512156	-0.0255520311233431	-0.00391537815416942
9.92434453991229	0.0122768229401568	-0.00599712796589720	0.0230037095948240	-0.0104349762867491	0.000533722268438182	0.00434435511153958	0.0132455938733132	-0.0289747213405384	0.0154863242379723	0.0310599919792807	-0.00563803066605078	-0.00708405231856600	0.00493972278694111	-0.0295848551676178	0.00294013789130341	-0.00512395335123882	-0.0158665912560330	0.00136102703657816	-0.0262792028759244	-0.00731508720943206
10.0602944651166	0.0161089564223204	-0.00359360464311756	0.0235405635728836	-0.00143653679518654	-0.00294753466293024	0.000394591806263704	0.0135853783941764	-0.0267178556015943	0.0115599670209709	0.0235826031653083	-0.00595405874527726	-0.0114461093866076	-0.00285964827448449	-0.0295099755353550	0.00694562721912815	-0.00674452486178020	-0.0204553919443144	-0.00505238828351659	-0.0265542262768537	-0.0118415224962076
10.1962443903208	0.0216015957878874	0.00113617733593542	0.0228306745759430	0.00732653878450773	-0.00736847584943709	-0.00367714120441252	0.0102842436003306	-0.0247195625685527	0.00889200330949845	0.0165772932559357	-0.00700039469984644	-0.0146537042710015	-0.0108978362339533	-0.0281566389532194	0.0122428213058389	-0.00790178574249617	-0.0238184276838854	-0.0113614156561135	-0.0266114254469242	-0.0170959127924378
10.3321943155251	0.0275095211954908	0.00684688686049224	0.0212792449999321	0.0140398790720551	-0.0120586136603639	-0.00770152038987921	0.00444053872670715	-0.0225967623851821	0.00780299535181965	0.0109455450652538	-0.00823049739488846	-0.0162810383494084	-0.0181711105641014	-0.0255619839821791	0.0171457690248929	-0.00883615189890845	-0.0259551249896036	-0.0168875907105248	-0.0265722182514572	-0.0221366163050691
10.4681442407294	0.0322615105407450	0.0119156130662556	0.0193831159073336	0.0176259417767524	-0.0161901754484557	-0.0114322226922896	-0.00231842921955644	-0.0198645506081826	0.00785332548727286	0.00682008809396929	-0.00915065354769902	-0.0162235868189167	-0.0237840116049573	-0.0220257337563716	0.0199380359787220	-0.00969147041981610	-0.0268218068182012	-0.0209706230069441	-0.0263329333605548	-0.0258109993545925
10.6040941659337	0.0344368929117808	0.0149971357213667	0.0175488562993958	0.0180145583834432	-0.0190172825601667	-0.0145648863002761	-0.00834517373094298	-0.0161940996758746	0.00809628528776687	0.00368977947011555	-0.00946232821356141	-0.0146855768720230	-0.0271799161299420	-0.0181228498545367	0.0193915220610022	-0.0104591258956746	-0.0264254296542162	-0.0232059831739038	-0.0255528878557220	-0.0271511308818450
10.7400440911380	0.0331788984757180	0.0154501455474956	0.0159590896651659	0.0160731393482040	-0.0200802735403674	-0.0168036630116106	-0.0124332981013958	-0.0115832588006059	0.00748924967477266	0.000743658100145991	-0.00910675690482584	-0.0120999332650190	-0.0282672677283238	-0.0145954919298774	0.0151297104637846	-0.0109850499190399	-0.0249192334982953	-0.0236135500933042	-0.0237622328249835	-0.0256904223977765
10.8759940163422	0.0284188960318283	0.0134912162101576	0.0145433762206615	0.0132428367250536	-0.0193156592097500	-0.0179472776349118	-0.0140930319260881	-0.00639053879072427	0.00530990100614917	-0.00271227591603030	-0.00822011791528274	-0.00900504589138688	-0.0274062087739702	-0.0121564200818386	0.00772367639311626	-0.0110408360220045	-0.0226441778810953	-0.0226662366868455	-0.0205570884224516	-0.0215996749626288
11.0119439415465	0.0208554317831854	0.0100410550064018	0.0130616313160949	0.0110198716104769	-0.0170458041743535	-0.0179567640932976	-0.0135754395519292	-0.00123328103843990	0.00143407970679232	-0.00692505932573065	-0.00703662984751732	-0.00591308603921811	-0.0252663865238486	-0.0112711880874201	-0.00149868871642584	-0.0104343469064451	-0.0200869231351817	-0.0211597839804114	-0.0158089027161987	-0.0156133784533221
11.1478938667508	0.0117149788042904	0.00634039012676547	0.0112593735559746	0.0104617545975330	-0.0138618113281465	-0.0169738510766176	-0.0116669408781928	0.00320419885435120	-0.00361131863583700	-0.0115676575945861	-0.00578727292490155	-0.00320464897355570	-0.0226070841495769	-0.0119973379462996	-0.0108557053340975	-0.00911772037686554	-0.0177636321996324	-0.0199641292293975	-0.00980272604976373	-0.00879168852223445
11.2838437919551	0.00238865771038438	0.00348968415957844	0.00902517269357890	0.0118765120961064	-0.0104449644369118	-0.0152790627163501	-0.00934746435808847	0.00638082996232235	-0.00882529990493542	-0.0158501784219087	-0.00463289044384669	-0.00107439968197649	-0.0200526934095892	-0.0139413343493571	-0.0187884162728373	-0.00724893948600909	-0.0160724565942308	-0.0197407032745175	-0.00324082992323659	-0.00221377771103274
11.4197937171593	-0.00593040754806485	0.00208258534426721	0.00648214631520111	0.0147810147751720	-0.00738663780321434	-0.0132034463437035	-0.00743939451214000	0.00805555521301158	-0.0130669574376410	-0.0188172712012163	-0.00364860147876664	0.000464402512660778	-0.0179337327990555	-0.0163544296821136	-0.0242572577838488	-0.00517850498272275	-0.0151726393441889	-0.0207229041603467	0.00290399852997806	0.00329069005891616
11.5557436423636	-0.0124980164114513	0.00205640318954586	0.00397486924335156	0.0181198083608017	-0.00506051564564806	-0.0110271767603707	-0.00636289686775925	0.00834216311372603	-0.0154263507122464	-0.0197157267382340	-0.00285197741553248	0.00152659822440319	-0.0162383323735707	-0.0183411418219757	-0.0269425244329038	-0.00335993292198004	-0.0149392100314833	-0.0226349247459569	0.00764520431308500	0.00729258685122371
11.6916935675679	-0.0170960463333548	0.00279526444791549	0.00195711786326351	0.0206516608262156	-0.00357812867819746	-0.00890422979319330	-0.00606455712043936	0.00765088643848572	-0.0155069752276486	-0.0182965396283590	-0.00225012271476086	0.00227657792607520	-0.0146807864148177	-0.0191153683867354	-0.0272049901239214	-0.00221177295470009	-0.0150135203518039	-0.0247759360147765	0.0102662970356280	0.00976879804787207
11.8276434927722	-0.0199383278762116	0.00342755553429982	0.000825988046512920	0.0213644252219177	-0.00282824648097180	-0.00684242647534533	-0.00612057866590908	0.00654329145831681	-0.0135318526548198	-0.0149440510338126	-0.00187647706883881	0.00285295374853107	-0.0128556022538284	-0.0182228312424574	-0.0258447393168878	-0.00197863990099890	-0.0149332282385447	-0.0262401832643040	0.0105357321956105	0.0109879805410578
11.9635934179765	-0.0214643036665295	0.00319319778282428	0.000768286573270743	0.0197820727264084	-0.00257345634761471	-0.00474630243977803	-0.00595687022112755	0.00555312050042899	-0.0102487826808088	-0.0105886758971388	-0.00179692975195919	0.00332035451910136	-0.0104198577575745	-0.0156599816715552	-0.0237588837896390	-0.00264163122127286	-0.0142952859021454	-0.0261988654380360	0.00877847647277424	0.0113391565648801
12.0995433431807	-0.0221095080566263	0.00174007965555756	0.00167864113098039	0.0160754596241752	-0.00256212069360174	-0.00250506087956855	-0.00509541257311944	0.00503271464230924	-0.00667733638657628	-0.00643535939454815	-0.00208168406544120	0.00366038469645958	-0.00724122502898054	-0.0118543479094979	-0.0216227697113489	-0.00391290532669403	-0.0128934714255012	-0.0241517425373212	0.00577847319341514	0.0111742585074352
12.2354932683850	-0.0221376008656513	-0.000755098350108240	0.00317942378754809	0.0109607217561596	-0.00261473622135644	-8.92579500204114e-05	-0.00333778444083667	0.00507175177311897	-0.00378847275889316	-0.00360108934875794	-0.00275651536840920	0.00379911357639421	-0.00346429369556457	-0.00751718679968255	-0.0196994119395869	-0.00532038973045326	-0.0107821762004905	-0.0200702046725025	0.00254398707759001	0.0107169119493248
12.3714431935893	-0.0215851146492468	-0.00367487713750244	0.00473301082940137	0.00543981610958241	-0.00265860244312983	0.00238474930032627	-0.000828532345916265	0.00550806641889222	-0.00222284694930032	-0.00278182037341344	-0.00375744200159842	0.00365610238614270	0.000522413731682887	-0.00342032481635969	-0.0178283533899820	-0.00635678233142221	-0.00824610084550799	-0.0143927469199095	1.38749185874776e-05	0.0100544337970854
12.5073931187936	-0.0203220688928849	-0.00621264286144055	0.00580302136623494	0.000483301916307341	-0.00270707288538931	0.00465216670917341	0.00201088697845890	0.00601910763484554	-0.00213356014845180	-0.00405500374870058	-0.00491244581299428	0.00319393215471287	0.00420271005688146	-0.000171482952728621	-0.0155787451228055	-0.00664363664551244	-0.00569024828157628	-0.00788372347604282	-0.00119906918550243	0.00919400052123210
12.6433430439978	-0.0181877488284761	-0.00768544913311555	0.00600571612952116	-0.00323676432424032	-0.00280094471768123	0.00636522662387973	0.00464081051142685	0.00625753176461638	-0.00319268991369351	-0.00687565701835622	-0.00596334145194552	0.00244903438895615	0.00708998735638995	0.00194075415779966	-0.0124957857964637	-0.00605488219999822	-0.00349300002846413	-0.00140939718950488	-0.000947213925608747	0.00814129775310864
12.7792929692021	-0.0151366517012256	-0.00778950499750710	0.00520047021417841	-0.00548473300966538	-0.00294230980611921	0.00720656256396142	0.00658957700150192	0.00598308101242782	-0.00474560167765089	-0.0102594386161134	-0.00662479318147865	0.00153309764327748	0.00887229614126376	0.00298778605309612	-0.00834288802602764	-0.00475711348057457	-0.00187682312662593	0.00429241561362566	0.000467908738230020	0.00695788115211177
12.9152428944064	-0.0113318794120128	-0.00670742947771055	0.00349462086982510	-0.00644287953235643	-0.00305161864283459	0.00701062589191581	0.00759942209216913	0.00514781029785387	-0.00605143161945488	-0.0130875299166856	-0.00666237833970389	0.000605955438057613	0.00949925050793227	0.00332323928765701	-0.00325094143260206	-0.00315197288202992	-0.000842537619954505	0.00877738502896847	0.00245013166555101	0.00577019430828522
13.0511928196107	-0.00714890056715822	-0.00503504175030142	0.00117154991488852	-0.00656443146286712	-0.00296761175961973	0.00584791930884101	0.00768552688767166	0.00391002303398099	-0.00652617014046039	-0.0144338674742582	-0.00596340305594344	-0.000168694459789237	0.00918630521847470	0.00342162984645847	0.00227504611396213	-0.00173923541064739	-0.000188008088147271	0.0119505372516183	0.00433936746138150	0.00472960458722584
13.1871427448150	-0.00309018686942606	-0.00356204707081523	-0.00142190634998097	-0.00636528528832829	-0.00249195071986831	0.00403805231672156	0.00709702767938496	0.00257704925622949	-0.00591151474207491	-0.0138147470664963	-0.00457591644394207	-0.000667786540971151	0.00833990605213207	0.00369395635092068	0.00748845797627530	-0.000946219069280725	0.000399560935290654	0.0140090031027290	0.00563452579764591	0.00394682155464378
13.3230926700192	0.000354123661919747	-0.00299115958588657	-0.00398181287416158	-0.00623347638396672	-0.00146264905364184	0.00208160507514582	0.00620436847605416	0.00149984215294271	-0.00432340455697642	-0.0112917630553711	-0.00270218798234322	-0.000837597894272904	0.00743181680194142	0.00434437372229440	0.0116210885354395	-0.000980583595619406	0.00121498129414415	0.0153051626511325	0.00613361703079082	0.00343564381988406
13.4590425952235	0.00284532526869945	-0.00369719069955754	-0.00630889894497070	-0.00631895552203405	0.000170909683089641	0.000529005658751566	0.00536064939050878	0.000956189161415691	-0.00217683879948574	-0.00740921113157895	-0.000648572926470972	-0.000697445280095485	0.00686475258111675	0.00531384751397113	0.0141119644873062	-0.00175560816497427	0.00241907622499883	0.0161862636737035	0.00595082953807503	0.00309607690156066
13.5949925204278	0.00428332272788476	-0.00560764601387327	-0.00831036020761481	-0.00653020621957479	0.00229977814943352	-0.000172991173218891	0.00478862025754683	0.00106049284979356	-2.33773133887491e-05	-0.00299903841087624	0.00125168518737299	-0.000318954701037171	0.00687066800713896	0.00632398090389385	0.0147679132972831	-0.00291255898171026	0.00397764168556042	0.0168679181289157	0.00541718260634069	0.00274854960049983
13.7309424456321	0.00481196277860169	-0.00823904927637509	-0.00995340389424528	-0.00662337919789411	0.00465358824586653	0.000191932851431593	0.00453020103741547	0.00172724204604966	0.00163792820474017	0.00107637662339211	0.00271783836589113	0.000209407841269624	0.00746910892386828	0.00699899971140920	0.0138064362449284	-0.00393229363821370	0.00567583353583260	0.0173804829359487	0.00491271300409639	0.00220769628103690
13.8668923708363	0.00474429539124356	-0.0108671864334025	-0.0112020415044586	-0.00633868095551868	0.00684901685216315	0.00155052833698065	0.00446898450202767	0.00269684500551679	0.00251291681675782	0.00416128780577240	0.00357902638775922	0.000817787516318902	0.00849159694886955	0.00701832071156832	0.0117736420491034	-0.00429889862163535	0.00719995646671619	0.0175973909589366	0.00469943099341376	0.00136605738437867
14.0028422960406	0.00443885195633461	-0.0127650824387962	-0.0119734065478966	-0.00552742443313251	0.00847592413697721	0.00356715485611700	0.00440866306316710	0.00361280996354763	0.00258283524646962	0.00595571181508424	0.00379453841324931	0.00147630929274363	0.00965673576297203	0.00624436835102321	0.00937138773226936	-0.00366172763002371	0.00825417508985499	0.0173244766043971	0.00481887854870378	0.000252611916939482
14.1387922212449	0.00417425089621275	-0.0134244812956408	-0.0121384070974708	-0.00422319753632627	0.00919635040719612	0.00574760927977744	0.00417168821494685	0.00412451863416426	0.00207867423921473	0.00654283159504893	0.00343549937735778	0.00219431902941050	0.0106665517918870	0.00478193716458840	0.00725451516979426	-0.00194390060556755	0.00866798091022578	0.0164097166706697	0.00508947734454276	-0.000959653681586731
14.2747421464492	0.00406733318507161	-0.0126891492829847	-0.0115693356481345	-0.00263608747786262	0.00882765589253092	0.00758528132757999	0.00367859597412894	0.00398411959419100	0.00137747670252568	0.00630165236349006	0.00263969965263075	0.00299843341095623	0.0112914800091915	0.00295128972802625	0.00586345473395482	0.000635916037046723	0.00845508347666924	0.0148295037199115	0.00519872158491228	-0.00200292776947956
14.4106920716535	0.00406137830890189	-0.0107645761846715	-0.0102139127718177	-0.00107907365669374	0.00738632555372663	0.00870263747135429	0.00297937638709699	0.00311027048698059	0.000862204522203299	0.00574593283128180	0.00155920218267908	0.00389888804643110	0.0114192938929011	0.00118763724628066	0.00534000324033219	0.00363255646948882	0.00780337208727577	0.0127202639569698	0.00484904784287642	-0.00260379747518075
14.5466419968577	0.00398350603092274	-0.00811391019656597	-0.00816104185597256	0.000140666480753436	0.00508122102012964	0.00894433887107979	0.00222876371872534	0.00160334590018514	0.000794456057546504	0.00534776541591564	0.000320487971129471	0.00485862400309344	0.0110583971268345	-9.59857115882523e-05	0.00554260472408491	0.00650894589715099	0.00700132843501757	0.0103469946698127	0.00389714863943142	-0.00257983733017088
14.6825919220620	0.00364467683816761	-0.00528756964627843	-0.00566433711201175	0.000823399503879704	0.00226013101738836	0.00839595345223135	0.00161912262991558	-0.000288046726582940	0.00124032823208419	0.00540127735851771	-0.000990304241899975	0.00577907535044829	0.0103024027338177	-0.000635077584180654	0.00614380089303764	0.00879097264428284	0.00632923477438753	0.00802414532790737	0.00243093875689029	-0.00190766483080795
14.8185418472663	0.00294111032936405	-0.00275139878119565	-0.00310507131856467	0.000935924484958362	-0.000673459387616264	0.00732772500136032	0.00129966564749142	-0.00223572652849202	0.00206852624945977	0.00596207546398786	-0.00231588205953088	0.00651085990435159	0.00927507344537574	-0.000388147159285382	0.00676811455817598	0.0101930329085624	0.00595556075891484	0.00602058785287612	0.000753761671447773	-0.000737165087074827
14.9544917724706	0.00191726174886550	-0.000771201526217577	-0.000900344303960750	0.000611163606995990	-0.00334923261633166	0.00608726395813655	0.00131409253340585	-0.00391399620721796	0.00301444863183573	0.00686961503954057	-0.00359992243354130	0.00688856880613585	0.00807878598678751	0.000462114655933203	0.00712068225991485	0.0106766745006873	0.00587609692596455	0.00448398618040104	-0.000718439635634226	0.000653312195107339
15.0904416976748	0.000766511796985442	0.000615184541532903	0.000614710963746077	9.38706754439952e-05	-0.00550074902289223	0.00498012309205599	0.00158002905713556	-0.00507224029875618	0.00378300353064734	0.00783277018651278	-0.00475916330586707	0.00677978375554947	0.00676515173848344	0.00157684915030626	0.00706637687205403	0.0104284539157594	0.00591725201786725	0.00341041811551585	-0.00160812157745697	0.00194424094841511
15.2263916228791	-0.000230067845281063	0.00154200253842231	0.00128929461530610	-0.000343838652039793	-0.00700145698019841	0.00417837277745572	0.00191686868794097	-0.00558070520398391	0.00415269541701105	0.00854193136149783	-0.00567140275144358	0.00613253348814378	0.00533576898470252	0.00257172546775813	0.00664089540911693	0.00977008096557878	0.00580163494101948	0.00266702324242118	-0.00171846444969121	0.00287303780049305
15.3623415480834	-0.000803278053560260	0.00220936330965482	0.00120559662614509	-0.000485745174832082	-0.00786083484969466	0.00368486452110530	0.00211039869638525	-0.00544168273645854	0.00404635491648954	0.00876810892884800	-0.00618840163058310	0.00500475567573869	0.00376870170266455	0.00313189226741468	0.00600061997706710	0.00903509854429590	0.00525206831194606	0.00205588667681777	-0.00111357453345197	0.00330836819261472
15.4982914732877	-0.000796230215972393	0.00277450650643294	0.000653402069732875	-0.000226429251783363	-0.00818727168983266	0.00335989142202052	0.00198958817769161	-0.00476862792653490	0.00354766902770735	0.00841981475238928	-0.00617202263408066	0.00356427439582936	0.00205678087137927	0.00309451818135212	0.00533798244484961	0.00845505343952795	0.00409719080848431	0.00139344767085177	-0.000106106544655455	0.00327586453339219
15.6342413984920	-0.000228371717402285	0.00328344187541300	3.64928095946549e-05	0.000416082502123500	-0.00813294496630052	0.00299512918325768	0.00148747525196809	-0.00374370596269821	0.00286200622167319	0.00754678186127573	-0.00554171442826353	0.00205676085829846	0.000240371270920403	0.00247602056644729	0.00479739275105863	0.00809216480358422	0.00234200315174824	0.000576028584661403	0.000844397654814791	0.00292908271007565
15.7701913236962	0.000700567515153335	0.00366536077410740	-0.000258629328206243	0.00132742655553075	-0.00783923108779336	0.00240464863292212	0.000664867323615636	-0.00256799196979770	0.00223825992020019	0.00629874755931331	-0.00431560171158706	0.000749199587872436	-0.00157943367297774	0.00144124518617041	0.00442200138851594	0.00783767746028004	0.000179533896372572	-0.000390788475270401	0.00128708379102723	0.00247961392372206
15.9061412489005	0.00166864747711645	0.00378511590879615	1.27730660414670e-05	0.00234799501068735	-0.00739865878990390	0.00149924133633305	-0.000310443857241374	-0.00141772523407773	0.00187986015128396	0.00486108679865060	-0.00262824117721547	-0.000135733934486746	-0.00325290140377650	0.000231091096461645	0.00414682589219440	0.00747196743460870	-0.00205966121713868	-0.00140656375062358	0.000934957582376725	0.00211433448623117
16.0420911741048	0.00233190949885662	0.00352614644889285	0.000878459074623062	0.00332648411030785	-0.00684242548294441	0.000318802601828970	-0.00122039860118785	-0.000415739994072665	0.00187469719579726	0.00339328139647178	-0.000715350989514638	-0.000475800865724217	-0.00461484333967201	-0.000923024064272945	0.00383534302525987	0.00676200384397939	-0.00400253734368766	-0.00232540923767835	-0.000234075673207301	0.00193085958434293
16.1780410993091	0.00243251864882496	0.00286583488469734	0.00214852176424098	0.00415722995541269	-0.00615357356991053	-0.000985670005645312	-0.00186869695428987	0.000378626076235261	0.00216578683932447	0.00199093402695325	0.00113304274748614	-0.000279768323459479	-0.00552694789384289	-0.00186824695565037	0.00334138543835772	0.00556058625580838	-0.00534132987759352	-0.00301947979500451	-0.00196465225954247	0.00191371367790398
16.3139910245134	0.00187868448248032	0.00191047927944121	0.00348832535800277	0.00479191068721226	-0.00529791801418672	-0.00221022608092346	-0.00214319725978590	0.000963218756485076	0.00257033414426912	0.000680400263347050	0.00263854279389921	0.000316264939902221	-0.00591438504600294	-0.00256218868884563	0.00257107323210473	0.00387303678964603	-0.00591927212246796	-0.00343179232795670	-0.00380337138086453	0.00195724677766238
16.4499409497176	0.000770648400355698	0.000874849526038697	0.00453855748961607	0.00522750252137786	-0.00426002328755318	-0.00317221388125747	-0.00204818947603406	0.00137592826597889	0.00283930674801239	-0.000557999200105189	0.00359986353629641	0.00108558444347638	-0.00578441686234588	-0.00306189647527611	0.00152213955543531	0.00186959958922201	-0.00576813228988167	-0.00359896868907163	-0.00524246095637274	0.00192340592206177
16.5858908749219	-0.000634175419816458	1.41322126359855e-05	0.00503997804156650	0.00548117872527501	-0.00307106765940885	-0.00377227469630342	-0.00169719239423842	0.00167341792061205	0.00273757244306923	-0.00175204928774405	0.00393781670114276	0.00177008317470155	-0.00522158223316650	-0.00347951512939568	0.000288364100126735	-0.000159109664441106	-0.00508821009847420	-0.00363655685039800	-0.00587911457691089	0.00170985297648286
16.7218408001262	-0.00200347995288486	-0.000465028570494161	0.00491973480011820	0.00556608858359188	-0.00181904079875903	-0.00402189763747360	-0.00127056023060256	0.00191148231922115	0.00211945444079284	-0.00290237999024464	0.00370600423214961	0.00214546854867231	-0.00436232793262750	-0.00392467223277391	-0.000969598780430493	-0.00188730612888309	-0.00418028735515549	-0.00369365546565104	-0.00553822502554260	0.00130106928126342
16.8577907253305	-0.00303143554960958	-0.000479728531128830	0.00431053964434796	0.00547911251962976	-0.000637961508430661	-0.00402822075753968	-0.000953554421666197	0.00213070802423718	0.000977215644891681	-0.00396403829279723	0.00306430533534254	0.00207493390256729	-0.00335865363090768	-0.00445596960113553	-0.00207406361746616	-0.00305096991387488	-0.00335361745952463	-0.00389452086075323	-0.00432021544206808	0.000782642275441255
16.9937406505347	-0.00352608698809846	-0.000103113282175140	0.00349809567249512	0.00520466609388406	0.000320398738644876	-0.00394392601261664	-0.000875996083431941	0.00234885556335265	-0.000550916758640174	-0.00485106629263713	0.00222407500901830	0.00153782802635002	-0.00234315632431791	-0.00505822473701983	-0.00288206671505044	-0.00352504196536562	-0.00283985951505455	-0.00428894637367148	-0.00256178245856556	0.000313635848243613
17.1296905757390	-0.00345616220498710	0.000458882096804852	0.00281718299601410	0.00473076403866805	0.000923497458539878	-0.00390258782524422	-0.00107277643495755	0.00255967681645450	-0.00221420637980798	-0.00546091945812389	0.00138278318019217	0.000627485516091920	-0.00140610097492313	-0.00565108407597285	-0.00332165432872281	-0.00335715121981834	-0.00273863615118029	-0.00482936888883898	-0.000726221454211526	6.80429545577624e-05
17.2656405009433	-0.00294546940079705	0.000938225040395188	0.00253393216446215	0.00406817756018719	0.00109255479539800	-0.00396435689579745	-0.00147652090840423	0.00273697729876342	-0.00371354739125059	-0.00570836467261651	0.000668729831590269	-0.000478867950981648	-0.000589818680497874	-0.00612271984473997	-0.00340261926363516	-0.00274903448101921	-0.00300826604840955	-0.00538262342752689	0.000738211008027641	0.000167779918594669
17.4015904261476	-0.00222072251074745	0.00109741815654518	0.00275530057272379	0.00326261097558348	0.000824536840622149	-0.00409212318659967	-0.00194267386751565	0.00284245833719998	-0.00477753543958103	-0.00555578508174436	0.000112618148291743	-0.00156796815290570	0.000100933038857367	-0.00637382284519195	-0.00320152099936638	-0.00199361952288986	-0.00349978474652501	-0.00577185057762381	0.00152557786979679	0.000632451336969989
17.5375403513519	-0.00153309997216188	0.000810948011317133	0.00339588768181195	0.00239337255969904	0.000195410719826708	-0.00416641310627392	-0.00229703207550338	0.00283585072579333	-0.00522951341172412	-0.00502907502396670	-0.000346428338700142	-0.00244217356815729	0.000679481227410959	-0.00635471184971371	-0.00282955477517705	-0.00138898363144994	-0.00401893185428161	-0.00583370125355101	0.00154665042978381	0.00136450839366341
17.6734902765561	-0.00108054416402670	0.000106962215219512	0.00421132719541764	0.00155818398874548	-0.000656027133229974	-0.00403281207671742	-0.00238954407771838	0.00268575335462659	-0.00502830433703730	-0.00421420739794272	-0.000824204781537404	-0.00296145094726954	0.00115782185346288	-0.00608238366474757	-0.00239642121164033	-0.00115613225914220	-0.00439354732732536	-0.00547116610808569	0.000931654461474474	0.00217522164051495
17.8094402017604	-0.000955131542215953	-0.000844752665668733	0.00488426660986528	0.000849795462971488	-0.00155907248270971	-0.00356396505194885	-0.00213763340841475	0.00237933183349400	-0.00427337948441885	-0.00323662727775841	-0.00143770963157598	-0.00306635501961070	0.00153514255745034	-0.00563271623593106	-0.00198267706286404	-0.00138451736425360	-0.00452456291498021	-0.00468447484660362	-3.30180435696235e-05	0.00284215340082269
17.9453901269647	-0.00112944548331097	-0.00179322993988436	0.00513156393614179	0.000333439004345511	-0.00234834070920146	-0.00271329919903971	-0.00154702803695236	0.00192880144878234	-0.00317507965988324	-0.00223125252913743	-0.00225301162341488	-0.00277891824304084	0.00179792766220328	-0.00511241968561434	-0.00162804111804262	-0.00201906308966969	-0.00440647720685358	-0.00357050670768557	-0.00100799857739522	0.00317793041437724
18.0813400521690	-0.00148188560862414	-0.00249320698359284	0.00479556421720548	3.36055250389401e-05	-0.00289764013206099	-0.00154103876619681	-0.000706049277252001	0.00137275523036120	-0.00199944626354670	-0.00131322139371339	-0.00325215575248813	-0.00218465624541963	0.00193003148621786	-0.00462226198504111	-0.00133617650961000	-0.00288893661608063	-0.00411464180295690	-0.00229202681788470	-0.00170768027417537	0.00308681907641567
18.2172899773732	-0.00184823564290860	-0.00278791771136721	0.00388960537002304	-6.54012191585785e-05	-0.00314232476909150	-0.000203325368404783	0.000242333521559667	0.000771179917315062	-0.00100298570344352	-0.000558146532594401	-0.00432975981148615	-0.00140340306977182	0.00192692607629254	-0.00422530879444725	-0.00109038634078495	-0.00376588268165977	-0.00376772256801162	-0.00102800383022378	-0.00197672266174385	0.00259070964943450
18.3532399025775	-0.00207967274122853	-0.00265965533486860	0.00258506203965587	-6.36583843486935e-06	-0.00308555449257725	0.00109155188653419	0.00114030529833119	0.000194451504736100	-0.000374094871200148	3.58635403670154e-06	-0.00531993616579866	-0.000558351707406568	0.00180679644597415	-0.00393102496813116	-0.000871595536263979	-0.00443236523930332	-0.00348075125330174	7.80121714194730e-05	-0.00181588610978084	0.00181738153171175
18.4891898277818	-0.00208760296817190	-0.00223194497786130	0.00114781064169124	0.000160328596849417	-0.00278843704702834	0.00214442679046802	0.00185431811261158	-0.000291602003987808	-0.000194959288604158	0.000379197687391355	-0.00604430620758639	0.000248577442920600	0.00161273071340486	-0.00369955909355150	-0.000670709456283717	-0.00473889433087877	-0.00332536789749808	0.000954653207147395	-0.00135542053508262	0.000957031280272930
18.6251397529861	-0.00186245263443009	-0.00172418318831004	-0.000151311937072936	0.000394259007425306	-0.00234819801195333	0.00282298425251371	0.00230287244748477	-0.000640925871109688	-0.000431624780915952	0.000597625472491355	-0.00636533168587500	0.000950256634519127	0.00140416871522492	-0.00346301392932117	-0.000491175267655280	-0.00463534840364486	-0.00330944946860710	0.00161354948104164	-0.000791468982627138	0.000203279206745433
18.7610896781904	-0.00146387682981274	-0.00137559020616458	-0.00112022408239915	0.000673627943746936	-0.00187120229847973	0.00309673893090680	0.00246715307931136	-0.000838428797536674	-0.000952444667794571	0.000692411371804284	-0.00622793260742906	0.00151605506386749	0.00124038849495258	-0.00315476256262476	-0.000342487198582723	-0.00417050251411003	-0.00338043685409438	0.00213216301222132	-0.000311143336336228	-0.000301171397558919
18.8970396033946	-0.000989858651599379	-0.00136488633062385	-0.00169577655787354	0.000992270889332695	-0.00144822304802640	0.00303844816099876	0.00238453242369369	-0.000903443354230656	-0.00156818678769102	0.000689626347640777	-0.00567657117138048	0.00194447626991908	0.00116226959772677	-0.00273579640785789	-0.000229371004833166	-0.00346402967867719	-0.00344834572386720	0.00261584688916996	-3.24127651955828e-05	-0.000497310274051055
19.0329895285989	-0.000538445622765565	-0.00175234301072110	-0.00194605298283234	0.00134744319602009	-0.00113785340291977	0.00279291661282814	0.00212981398173063	-0.000883702659738849	-0.00208238587131543	0.000604174629212951	-0.00484307196895616	0.00225135952804145	0.00117952145661989	-0.00220910530626505	-0.000142927778253255	-0.00266281157614970	-0.00341850567445241	0.00315274492399202	2.33831506511904e-05	-0.000412913476764302
19.1689394538032	-0.000176614555980550	-0.00246220568318700	-0.00202787666723004	0.00172485641873639	-0.000961002065772839	0.00252509941233548	0.00179162458042978	-0.000840851186310235	-0.00233899484916816	0.000444059736534734	-0.00390967676180662	0.00245830837972908	0.00126865196207961	-0.00161811362647924	-5.86971165151892e-05	-0.00189646765611384	-0.00322220167702933	0.00377680233244989	-7.80912769845805e-05	-0.000138630365421300
19.3048893790075	7.37083261689360e-05	-0.00330935176876264	-0.00211778191902507	0.00208865151858367	-0.000905986566581338	0.00236580636135071	0.00145118620139472	-0.000831265222471966	-0.00225612461026416	0.000219085860247623	-0.00305923419388418	0.00258456968245848	0.00138293068231038	-0.00103117104670378	5.68201426098612e-05	-0.00124521343669623	-0.00283569296006004	0.00445080746960394	-0.000222197913618043	0.000211437562073693
19.4408393042117	0.000229993362908703	-0.00405947319264655	-0.00234252858767068	0.00238193802109239	-0.000940870087294677	0.00237317036321257	0.00116836383982474	-0.000887764662871850	-0.00183897422680852	-5.09192490407398e-05	-0.00242777638989753	0.00264347756428191	0.00147102348303030	-0.000518807838990999	0.000233604815238711	-0.000727666367601849	-0.00228322769073973	0.00507439922142154	-0.000294504311874664	0.000539266806781193
19.5767892294160	0.000328952063412650	-0.00450191038777341	-0.00273348808388095	0.00253906576817470	-0.00102815262286608	0.00252173300689323	0.000976563875921109	-0.00100795395256541	-0.00117069055358135	-0.000332603235083003	-0.00207321547595715	0.00264268014311875	0.00149758596324988	-0.000132349025335367	0.000484787209968950	-0.000309195455873573	-0.00162552908138862	0.00551379736863556	-0.000222367947351964	0.000789104367335099
19.7127391546203	0.000401922080687453	-0.00451155774112407	-0.00321916922504441	0.00250575660022823	-0.00113703232944343	0.00272098723790428	0.000885033146527526	-0.00115324461529270	-0.000385384465797331	-0.000582280895306575	-0.00196826322287118	0.00258631757867533	0.00145818628283142	0.000108867955412680	0.000798368850420985	7.47961729959314e-05	-0.000939708425531800	0.00564330022187301	4.57898592535591e-06	0.000953416710845605
19.8486890798246	0.000456496981263085	-0.00408135613940630	-0.00365585240027755	0.00225964514431877	-0.00124998348404990	0.00285511353247113	0.000885324432368428	-0.00125950413558887	0.000368457893165430	-0.000754917108959530	-0.00201793536235229	0.00247731345753687	0.00138283698029049	0.000218220501306850	0.00113795533365247	0.000489891248847052	-0.000298331927115916	0.00538535491062190	0.000339233025773656	0.00105998862261067
19.9846390050289	0.000471649883265886	-0.00331752814571477	-0.00388302682688210	0.00182310219723659	-0.00136272484184052	0.00282890644477218	0.000958479777760268	-0.00125667035229501	0.000964273735894932	-0.000815656681027499	-0.00209467461676596	0.00231872910162205	0.00132645731703657	0.000231661128267385	0.00145294351001751	0.000977540574122602	0.000245770662650027	0.00473701942648096	0.000701705193739806	0.00114839267987550
20.1205889302331	0.000407647137576987	-0.00240199221993673	-0.00378261863790876	0.00126273114083676	-0.00147896130677383	0.00260363161200294	0.00108054695512307	-0.00109170926105057	0.00132447622512831	-0.000749679382346505	-0.00207943448245825	0.00211418283979915	0.00134929330573620	0.000191632205079383	0.00169486821448612	0.00154079371918449	0.000665564811117399	0.00377530162543926	0.00101207055570704	0.00124700028816962
20.2565388554374	0.000226009237093171	-0.00153620098777234	-0.00332113580161857	0.000674681984881560	-0.00160284135025825	0.00221090901460108	0.00122568624485308	-0.000747963253499303	0.00143242280530175	-0.000566809812065909	-0.00189625023986601	0.00186809586285220	0.00149399271469653	0.000131523381601525	0.00183411626647318	0.00214362133152468	0.000957139892872445	0.00264049833432988	0.00121805651904835	0.00136002991454122
20.3924887806417	-8.90792168658896e-05	-0.000885043965673382	-0.00256121977524719	0.000160106625831098	-0.00173245942997554	0.00174089351316162	0.00136756517143399	-0.000254731497513018	0.00132781767715854	-0.000299239919604563	-0.00153082935339529	0.00158664309975320	0.00176735483607887	6.62059444354353e-05	0.00187090671408556	0.00272219992701034	0.00113163580903587	0.00150311675819836	0.00130820211293005	0.00146889060530600
20.5284387058460	-0.000516866683217627	-0.000537536740814539	-0.00164059080515759	-0.000201277905498922	-0.00185694246078311	0.00131002445736929	0.00148042711800554	0.000316330740173387	0.00108846209798433	6.85852439010385e-06	-0.00102928731713414	0.00127974966864386	0.00213328783657863	-8.69789786514635e-06	0.00183640926468656	0.00320335008213359	0.00120622276828645	0.000524321143813937	0.00130770665582458	0.00154561958274120
20.6643886310502	-0.000999511570678448	-0.000494032562140040	-0.000727701109925509	-0.000370804139369980	-0.00195807418355595	0.00102033831264250	0.00154100916481824	0.000867517248748707	0.000804557376001005	0.000303041769486698	-0.000479407010449893	0.000963587974662993	0.00251974669550397	-0.000109704639992738	0.00178336283334623	0.00352405991682167	0.00119779567052583	-0.000179012727876352	0.00126107049395526	0.00157117074236803
20.8003385562545	-0.00145560377777005	-0.000680411146252117	2.93497650346138e-05	-0.000357337795476108	-0.00201564318199458	0.000924631054845634	0.00153162841975204	0.00129975724896635	0.000553161644244605	0.000549906213172980	1.82559516998155e-05	0.000662272883687160	0.00283771683521908	-0.000254260249470500	0.00176925828979798	0.00364670315739099	0.00112095620126947	-0.000555693616731758	0.00121012139420546	0.00154959611101748
20.9362884814588	-0.00180308873639907	-0.000981352872436270	0.000543120584402449	-0.000208957642338844	-0.00201437036685014	0.00100909731059054	0.00144374932856956	0.00153874933674952	0.000379657545285430	0.000724686288022666	0.000379847138900236	0.000407251015333855	0.00300628267685056	-0.000450327522455584	0.00183772102539664	0.00356660697713390	0.000989515572288326	-0.000623621367884280	0.00117669973927117	0.00151126805346515
21.0722384066631	-0.00198350265987100	-0.00127996720228435	0.000803981668833650	6.70192563141112e-06	-0.00194980122983104	0.00119864335739627	0.00128069012207793	0.00155505289960756	0.000290547196842703	0.000823292926931093	0.000559555400878529	0.000233425540652697	0.00297583626785897	-0.000690851853281755	0.00200428131850220	0.00331118021211166	0.000819164283680064	-0.000456098899030082	0.00115630846567681	0.00150318453348233
21.2081883318674	-0.00197902333098791	-0.00149084910326566	0.000870703044933352	0.000226210711360968	-0.00183103134721226	0.00138225284694320	0.00105812724216274	0.00137232630199488	0.000258367100605641	0.000856896004853622	0.000557511693350637	0.000172212034862317	0.00274216526135812	-0.000954894033692198	0.00225112142388820	0.00293205508153524	0.000628700215423562	-0.000156496043874685	0.00112394794668835	0.00157000492121607
21.3441382570716	-0.00181651190403159	-0.00157757181201176	0.000840407404313370	0.000409894580872591	-0.00167933019349916	0.00144927759017525	0.000801707754432413	0.00106130683325887	0.000236048942214897	0.000844869823424622	0.000413562984358352	0.000243062454996348	0.00234721273185197	-0.00121444633516956	0.00253227460282472	0.00249308607565501	0.000438248183040317	0.000170739906330011	0.00104833539457636	0.00173350776635750
21.4800881822759	-0.00155739212959209	-0.00155188249439005	0.000810259264464673	0.000550786177925835	-0.00152317062313443	0.00132441876714011	0.000542096446817413	0.000721223454904779	0.000175608254948610	0.000806846690353888	0.000190547835751007	0.000445979718825072	0.00186663385213918	-0.00144379385529632	0.00278726364688617	0.00205743091417519	0.000264667740348244	0.000444693128960583	0.000907701909673734	0.00197906383953217
21.6160381074802	-0.00127714320725070	-0.00145810447193897	0.000844813467349622	0.000670690867559275	-0.00139134239549991	0.000990270945150545	0.000308737643164952	0.000453886634640632	4.52436579908442e-05	0.000756533683051128	-4.65998357482177e-05	0.000757724192650234	0.00138840790173334	-0.00162752151172106	0.00295851867338321	0.00167648368487065	0.000115994342937107	0.000622370201955570	0.000700359925332375	0.00225516924625447
21.7519880326845	-0.00104161791344047	-0.00135042853334399	0.000959507468743021	0.000805816849553215	-0.00130634453039899	0.000490977528639590	0.000124111985947424	0.000337664782747517	-0.000160108634155060	0.000698989822262038	-0.000249146912301214	0.00113361333232549	0.000989349314486453	-0.00176408359816803	0.00300696130800929	0.00138249417300999	-1.24472542285227e-05	0.000700583519119672	0.000445976464454395	0.00248712133241045
21.8879379578887	-0.000888194539290325	-0.00127180970426347	0.00112401764958593	0.000988037368636703	-0.00127998726902763	-8.29935278443568e-05	1.19359250206378e-07	0.000408393775594045	-0.000417395112742949	0.000631664555001573	-0.000395165686294035	0.00151522617396657	0.000716628632918588	-0.00186381790062282	0.00292110332201473	0.00118565631722499	-0.000138025152130448	0.000706772816988284	0.000177660078374490	0.00260048613576353
22.0238878830930	-0.000817766587965543	-0.00124118261831612	0.00128180254382376	0.00122909583017769	-0.00131224659916594	-0.000622947404360140	-6.25139217903881e-05	0.000652090144764905	-0.000682952262295540	0.000548192545513233	-0.000490383935015064	0.00184244508288910	0.000579402914539333	-0.00194256203610118	0.00271742893457130	0.00107553830291989	-0.000286084523525016	0.000683058217861583	-7.12020081406432e-05	0.00254618171674888
22.1598378082973	-0.000799593187908684	-0.00125178014782416	0.00137680322160402	0.00151358565470233	-0.00139326516584092	-0.00103331713815692	-7.19338714667369e-05	0.00101086286334099	-0.000905999336336031	0.000443156237527492	-0.000560485403255606	0.00206673873226057	0.000552157089590411	-0.00201371496092423	0.00243278986250209	0.00102606204715429	-0.000481618015925282	0.000669091039840046	-0.000279447127433040	0.00231821837369333
22.2957877335016	-0.000786548780207475	-0.00127909351837603	0.00137667544850361	0.00180299626936393	-0.00150740680540323	-0.00125642403223328	-4.10276458122017e-05	0.00139971371039729	-0.00104365611771788	0.000315962312892909	-0.000638522689584177	0.00216196719305299	0.000587607338553638	-0.00208206309811267	0.00211200521173471	0.00100281131467499	-0.000739957292631390	0.000688812853088834	-0.000444634644752482	0.00195765824637710
22.4317376587059	-0.000734896104548801	-0.00129393729230158	0.00128430884245786	0.00204889871679335	-0.00163777682253945	-0.00128372963251234	1.69711456450260e-05	0.00172906945581694	-0.00107290887982788	0.000172552051123494	-0.000752085306179658	0.00212953828280402	0.000634250257878031	-0.00214183901692103	0.00179504244774847	0.000971206380072991	-0.00105971499683552	0.000744402997844224	-0.000580928413099668	0.00154121455864247
22.5676875839101	-0.000621483330120567	-0.00127505710739617	0.00113452072276643	0.00221002088195041	-0.00176973931184973	-0.00115154696147367	9.16630141115131e-05	0.00192667587459761	-0.000996204429080189	2.45887481295471e-05	-0.000914256006690995	0.00199633713738465	0.000652679926156442	-0.00217969624235487	0.00150778285000150	0.000904006616235045	-0.00142059370701826	0.000818184286077945	-0.000709463215821572	0.00115829845541839
22.7036375091144	-0.000452540108558285	-0.00121678884797431	0.000978591270975635	0.00226671121663822	-0.00189258473462707	-0.000924246710848043	0.000176583115789660	0.00195315049415243	-0.000839503089618162	-0.000113332042020279	-0.00112059518910722	0.00180600106588808	0.000625801645136823	-0.00218129727827439	0.00125872435856475	0.000786718213667336	-0.00178707515224841	0.000880858964206146	-0.000845446476937134	0.000884284450434349
22.8395874343187	-0.000261447834374108	-0.00112975859617894	0.000863577542561037	0.00222748166462657	-0.00199933929796425	-0.000671588290415608	0.000268231962879959	0.00180771345772017	-0.000643950841146401	-0.000227328723967530	-0.00135214933832826	0.00160613046169897	0.000560543128274075	-0.00213879529935993	0.00104173681890105	0.000619842736757637	-0.00211699906103885	0.000902818460964420	-0.000987600291641062	0.000758919506252892
22.9755373595230	-9.67855053049727e-05	-0.00103542328844519	0.000814684203066294	0.00212541766250951	-0.00208542175000711	-0.000447905107856314	0.000363845522156506	0.00152363281274224	-0.000454119977498465	-0.000307511996762276	-0.00158256701678161	0.00143525490683047	0.000481653497339823	-0.00205616361652392	0.000842982439178547	0.000417518710056465	-0.00237236869223783	0.000864766263603529	-0.00111461469605471	0.000776814497567700
23.1114872847272	-5.22174761231394e-06	-0.000957351281499047	0.000827140859275901	0.00200603477904364	-0.00214718055303814	-0.000279374932258714	0.000459142034784952	0.00115579320288680	-0.000306516756046231	-0.000349991769028093	-0.00178639572812694	0.00131340551640467	0.000420650985059778	-0.00195017706917303	0.000649003817343440	0.000202910687860324	-0.00252897748852537	0.000764510715156457	-0.00119048092761739	0.000892633264877917
23.2474372099315	-1.53565657697075e-05	-0.000912888695349776	0.000869974673866137	0.00191123399747579	-0.00218119539744285	-0.000162270132950796	0.000547200689047869	0.000764704349123271	-0.000221621695027107	-0.000357263727295608	-0.00194572543039135	0.00123896504421480	0.000404164837374133	-0.00184651672705056	0.000453038774502571	1.51468622320280e-06	-0.00258188641145997	0.000618212743866901	-0.00117703409728613	0.00103853786266018
23.3833871351358	-0.000127988954955572	-0.000908181706533824	0.000899445378544460	0.00186526798135841	-0.00218470776478614	-7.11957580076470e-05	0.000619092529803054	0.000401742288274712	-0.000201347776468388	-0.000337174437530984	-0.00205335103917336	0.00119245854704616	0.000445555913123070	-0.00177230404830728	0.000257682249032532	-0.000165860047518342	-0.00254521344304689	0.000456120524772989	-0.00104914061734462	0.00114745660546009
23.5193370603401	-0.000315835436422195	-0.000937874734482821	0.000876470609171285	0.00186769110091950	-0.00215690377470904	2.67817233365101e-05	0.000666120108463249	9.94629786943616e-05	-0.000231983052322778	-0.000301013023496715	-0.00211208174303632	0.00114576135193820	0.000542084899083644	-0.00174768719045870	7.35821234789793e-05	-0.000288520904980468	-0.00244659674095883	0.000314373419835496	-0.000806816463569195	0.00117415522175691
23.6552869855444	-0.000532386839971859	-0.000988913891093289	0.000781285423520960	0.00189555474786054	-0.00210029268320220	0.000157605525471802	0.000682827982997798	-0.000131128487887909	-0.000291030130423860	-0.000261350195229411	-0.00213117766057673	0.00107354207759072	0.000677717942066379	-0.00177943316301586	-8.46924466242214e-05	-0.000368213232130456	-0.00231838813561349	0.000225413675194394	-0.000479569580649236	0.00110733969481088
23.7912369107486	-0.000726547837180462	-0.00104647200362368	0.000620070986844948	0.00191368040808285	-0.00202131040114853	0.000330211171974233	0.000669582262543060	-0.000296743521754851	-0.000355364962881955	-0.000230088605220714	-0.00212170176290021	0.000963150898070815	0.000829731175611933	-0.00185873719856384	-0.000203641165166683	-0.000417682090391427	-0.00218855307778295	0.000209716276842703	-0.000121016906475476	0.000969511955030040
23.9271868359529	-0.000857965307846236	-0.00109952116493081	0.000421614514986526	0.00188896671014748	-0.00192957445576249	0.000533805237996900	0.000633614145660765	-0.000413679529028248	-0.000408056672803872	-0.000216932641849830	-0.00209263877407713	0.000819781689338244	0.000976239838130928	-0.00196395096704083	-0.000274723664685766	-0.000455932426091355	-0.00207412489043529	0.000270975227500340	0.000204711381644526	0.000805689844576295
24.0631367611572	-0.000908023369198835	-0.00114405996609907	0.000225870009930185	0.00180338126944627	-0.00183579701944449	0.000742440338925390	0.000587937945903805	-0.000498625843888685	-0.000441953175410671	-0.000228274963310896	-0.00204903524609553	0.000665354716165775	0.00110189431534402	-0.00206722343096569	-0.000295932541556180	-0.000501653019408651	-0.00197899236761854	0.000395798422033311	0.000440375409658505	0.000665806332606204
24.1990866863615	-0.000883227652631399	-0.00118314422375061	6.91460023662540e-05	0.00166096207236582	-0.00174897999295077	0.000924450968996720	0.000548296768841025	-0.000561499870364179	-0.000459414710199543	-0.000266422815993622	-0.00199245600898597	0.000531638709197710	0.00120007673882236	-0.00214275629236375	-0.000270922569020538	-0.000566843915866305	-0.00189621713010615	0.000557700159335846	0.000551137877316628	0.000587372666888585
24.3350366115657	-0.000810426951979735	-0.00122416340619073	-2.84266203061351e-05	0.00148648445442888	-0.00167390739933561	0.00105299816963719	0.000528991524491600	-0.000602335227156406	-0.000468904944848214	-0.000329153113643865	-0.00192311949373549	0.000449978536500971	0.00127148751552783	-0.00217393576924555	-0.000206554211751171	-0.000652625288345867	-0.00181355776363733	0.000724084896272060	0.000533207734394518	0.000584338216751944
24.4709865367700	-0.000726049418801416	-0.00127475642514418	-6.87001057396965e-05	0.00131653405162718	-0.00160994132823980	0.00111407452165252	0.000538865333678801	-0.000612675958235939	-0.000480090462595659	-0.000409715318255910	-0.00184249930431469	0.000441029225051570	0.00132040414709783	-0.00215712470967676	-0.000110213147829939	-0.000748512067241252	-0.00171993704447546	0.000864252859143248	0.000413055965363087	0.000645404608087481
24.6069364619743	-0.000663349128808018	-0.00133907003756555	-7.28926389969904e-05	0.00118642743240114	-0.00155170350257131	0.00110963052947432	0.000578705358781473	-0.000580410262885175	-0.000499385351290201	-0.000497484069167360	-0.00175512827411438	0.000507810651988563	0.00135062023298748	-0.00210114847673392	1.18551003060505e-05	-0.000835331761842435	-0.00161050380551718	0.000956355270430506	0.000237848955104547	0.000741441188904898
24.7428863871786	-0.000642020075266929	-0.00141570803297517	-7.20373875572863e-05	0.00111779052931238	-0.00149153700428032	0.00105540418992285	0.000640896711767530	-0.000495972857857999	-0.000527480720829336	-0.000579411582697086	-0.00166877617242480	0.000634253001438307	0.00136292346605931	-0.00202300700501301	0.000154590515121417	-0.000890805544815916	-0.00148867099454033	0.000991658257331946	6.05894752837654e-05	0.000838449222723660
24.8788363123829	-0.000663417500243818	-0.00149792413170609	-9.44170983950868e-05	0.00111120805398691	-0.00142295233761752	0.000974840628872627	0.000711467050080997	-0.000357614377631083	-0.000559520936145988	-0.000642225360605330	-0.00159288642862298	0.000789602985171050	0.00135508985291255	-0.00194155823527617	0.000312776793581258	-0.000895988473553663	-0.00136473421088647	0.000975282929305162	-7.50247832264475e-05	0.000910841745726451
25.0147862375871	-0.000712507082342424	-0.00157573038301801	-0.000154748868616294	0.00114641028820492	-0.00134383784651089	0.000891584065734599	0.000773927878421033	-0.000173966897209833	-0.000587572977321330	-0.000675025268608753	-0.00153586497731428	0.000937203436088153	0.00132416753649669	-0.00187144441444771	0.000479221183883747	-0.000840544784084964	-0.00125192194777550	0.000923538237523817	-0.000145269827609635	0.000950134638802319
25.1507361627914	-0.000765319903989635	-0.00163896031550913	-0.000248947226464784	0.00118972314889857	-0.00125823009308409	0.000823135587052556	0.000813784271592381	3.68227412159306e-05	-0.000604241456403782	-0.000671679128931576	-0.00150225871115416	0.00104483850881014	0.00126980089550906	-0.00181924027140211	0.000643603504112367	-0.000725282498037208	-0.00116156108860793	0.000858802866171054	-0.000149670029824245	0.000966218956383824
25.2866860879957	-0.000798924927352828	-0.00168013515074823	-0.000356037720762547	0.00120597537880399	-0.00117590538951773	0.000777496048655337	0.000822409679644276	0.000250949029274176	-0.000605961610115242	-0.000632326089979281	-0.00149090081648859	0.00109345161202888	0.00119690312977366	-0.00178285531311803	0.000792861316923119	-0.000561323347247078	-0.00109920223290577	0.000803441262287676	-0.000106638687546408	0.000981332591546182
25.4226360132000	-0.000800291769858939	-0.00169623184700487	-0.000446123914930728	0.00117061394331670	-0.00110981009749440	0.000753343277598593	0.000799206233325343	0.000444433969792251	-0.000594725653384614	-0.000563447402752201	-0.00149474811232499	0.00108167532086795	0.00111627243771534	-0.00175400362282244	0.000913310258283929	-0.000366404956800606	-0.00106304082571150	0.000774350018082704	-4.37925464807409e-05	0.00101954304590329
25.5585859384042	-0.000771040227570518	-0.00168897874044658	-0.000491217831770795	0.00107787932387438	-0.00107212379490258	0.000743033154078270	0.000751506606837028	0.000598484385889682	-0.000577642918822453	-0.000476338293541960	-0.00150253959640227	0.00102501518503677	0.00104261949247448	-0.00172251245582062	0.000993926468943551	-0.000159717217522123	-0.00104503037243473	0.000779430424839989	1.32019188294300e-05	0.00109603182561778
25.6945358636085	-0.000726663362286083	-0.00166386583624893	-0.000474937483008672	0.000942425608153943	-0.00107026330421419	0.000736896447084053	0.000692343219745978	0.000703151257464514	-0.000564545712698986	-0.000384302086231403	-0.00150178648863409	0.000950221982500524	0.000990565666025116	-0.00168072700970794	0.00102965863601360	4.29369161357557e-05	-0.00103408464791403	0.000816680424437394	4.92970457885905e-05	0.00121027714672168
25.8304857888128	-0.000690770511093636	-0.00162843739224798	-0.000397750051496191	0.000794129444302006	-0.00110419661382272	0.000727142555324270	0.000636807254059697	0.000758381174527790	-0.000564538542290858	-0.000299321207547103	-0.00148217389854783	0.000886821145173163	0.000970043197670378	-0.00162641924562518	0.00102351542283920	0.000232107402149672	-0.00102006798821325	0.000875871887681069	6.35666536920870e-05	0.00134554343629474
25.9664357140171	-0.000686546929614471	-0.00159052592601694	-0.000276243888722971	0.000668154808300364	-0.00116601609143789	0.000710130451474440	0.000598072878555629	0.000772424131647873	-0.000582721438448815	-0.000229176471659508	-0.00143834481839050	0.000858507253579200	0.000982839111517294	-0.00156331238374517	0.000986539613680463	0.000405002551321551	-0.000997099628621605	0.000942123220071302	6.69456675015961e-05	0.00147461275180588
26.1023856392214	-0.000728440280712442	-0.00155691354055835	-0.000137116636964855	0.000593826052344863	-0.00124196497837444	0.000686570367102495	0.000584185654953539	0.000758356292243702	-0.000618208874218764	-0.000175891155260560	-0.00137126355952527	0.000876965094564986	0.00102165730788213	-0.00149928970122034	0.000935493908757124	0.000563340211642721	-0.000965066454754622	0.00100025609408351	7.57061499793139e-05	0.00156938479511338
26.2383355644256	-0.000816848106082871	-0.00153259526869068	-8.35378067187610e-06	0.000586046806305413	-0.00131628475670658	0.000660033946081542	0.000596426376626795	0.000729952639736695	-0.000664081564695924	-0.000135982601752230	-0.00128782172166642	0.000939749369952527	0.00107217241264208	-0.00144319973101504	0.000888875951075489	0.000709816972651887	-0.000928970170889177	0.00103872930113758	0.000103541004369594	0.00161066069301318
26.3742854896299	-0.000937444332222739	-0.00152053139000433	8.91610122114254e-05	0.000641903543189176	-0.00137564243870782	0.000634681782317864	0.000629569524201616	0.000698188974879686	-0.000709238460849636	-0.000102432512941256	-0.00119888951805304	0.00103248798617536	0.00111745854952942	-0.00140160335810199	0.000862458539358875	0.000844703932921816	-0.000896536556074155	0.00105217132563534	0.000155351728964938	0.00159453112796646
26.5102354148342	-0.00106518227570970	-0.00152163430146987	0.000146804255600602	0.000743170686335628	-0.00141271558692844	0.000613220760713142	0.000673815262895981	0.000669298665019678	-0.000741498205781019	-6.77272699654450e-05	-0.00111645399407951	0.00113433076229406	0.00114330538690066	-0.00137670709396047	0.000865707814230735	0.000963944974180877	-0.000875092942451994	0.00104199970199143	0.000224933888800760	0.00153319275546064
26.6461853400385	-0.00117150285626196	-0.00153477706318824	0.000168731291036496	0.000863404836156223	-0.00142781557072100	0.000595815492350436	0.000717740665531061	0.000644710631699893	-0.000750935343179319	-2.69634592675378e-05	-0.00105069678755186	0.00122466853739905	0.00114260333016044	-0.00136617072291147	0.000900120034381192	0.00105950051829838	-0.000868887464208282	0.00101517579263137	0.000297141318944153	0.00145013586803700
26.7821352652427	-0.00123234468862918	-0.00155677983533427	0.000168108580643198	0.000976883629102001	-0.00142810261873308	0.000580175062307828	0.000751399523833277	0.000622564673715925	-0.000732428044591523	2.00129815140169e-05	-0.00100780463436958	0.00128894610025138	0.00111730570748381	-0.00136470668363365	0.000959860253777734	0.00112179205697455	-0.000877756247062680	0.000981639658616309	0.000353423854427272	0.00137167379052943
26.9180851904470	-0.00123445720279614	-0.00158251478945327	0.000160882803260123	0.00106625845346175	-0.00142474955455815	0.000562547995342491	0.000768739051313975	0.000600038620055511	-0.000686715850494694	6.81490026257428e-05	-0.000989021093544243	0.00132189359435731	0.00107733236729041	-0.00136670460802540	0.00103432695953375	0.00114329039455744	-0.000897477528541990	0.000951271617424409	0.000378484033690165	0.00131799351320458
27.0540351156513	-0.00117822625320063	-0.00160535753061203	0.000159586851090695	0.00112650358145638	-0.00142906585929139	0.000539071476954073	0.000768760017237336	0.000575555347596112	-0.000619785118303556	0.000108567231209582	-0.000991047296225760	0.00132748583507797	0.00103685055592494	-0.00136876620516787	0.00111167472064083	0.00112184772363741	-0.000921516138685835	0.000931268100544861	0.000365554356542085	0.00129690831993010
27.1899850408556	-0.00107644275329919	-0.00161814448481568	0.000169395456025318	0.00116422561253504	-0.00144888146619755	0.000506912435093679	0.000755232598887400	0.000550087584341778	-0.000540929861658278	0.000131339871962723	-0.00100751473625452	0.00131604922725727	0.00100926913563277	-0.00137113181013398	0.00118209896200857	0.00106245445876189	-0.000943393637828036	0.000924609982190806	0.000318472727101163	0.00130235521593155
27.3259349660599	-0.000949745264456948	-0.00161459147106240	0.000187583877697231	0.00119307309023809	-0.00148632727248358	0.000464860356216666	0.000735177540342100	0.000527165280857152	-0.000460203088533016	0.000128747219696643	-0.00103099501103239	0.00129980193145536	0.00100269559918827	-0.00137745832699401	0.00123988043356568	0.000976668634014355	-0.000958772930886336	0.000929921416907599	0.000250013291673880	0.00131787702410394

==> Figures/Plot_data/p10.txt <==
0	0	0	0	0	0	0	0	0	0	0
0.146350377716311	0.0230546234843278	0.0473888932934898	-0.0363285643135438	0.0335898583656356	0.0828542443442916	-0.131344633838468	-0.113265761653053	0.127866865791527	0.0422152498534627	-0.0719315757795827
0.292700755432623	0.0372779887126844	0.0803482214766138	-0.0543415643621602	0.0625723185869218	0.132840235178104	-0.229460193888048	-0.195582027620359	0.213130700744501	0.0783969963160315	-0.117273523813430
0.439051133148934	0.0391420219150955	0.0927477236405005	-0.0452996741933477	0.0845200878937515	0.134935085947258	-0.279773272556484	-0.233500128933904	0.236524300478495	0.105548028697240	-0.123393907636172
0.585401510865245	0.0298081404554917	0.0846203883392021	-0.00947558136970337	0.0965295141599000	0.0891847358851519	-0.278945941331038	-0.225091904728305	0.196478050255790	0.120464324610570	-0.0888302152240157
0.731751888581556	0.0147069731552145	0.0618096040914256	0.0442476907575557	0.0958289346638865	0.00967685552153370	-0.234570388670866	-0.179355191714497	0.108067621497960	0.120397759845117	-0.0230093392174389
0.878102266297868	0.00175073206059462	0.0340010281030965	0.101133115736133	0.0808632400150392	-0.0804026743416234	-0.162315228110729	-0.112830675376289	-0.00245497653524470	0.104156355508228	0.0567427619282382
1.02445264401418	-0.00125194236787141	0.0117582295583091	0.144874183255128	0.0523779243736862	-0.155935854734930	-0.0814500152310087	-0.0445885181734531	-0.105655220652588	0.0731359504607872	0.130021482535055
1.17080302173049	0.0108002059209622	0.00341730193896163	0.162222603181406	0.0139897843512808	-0.197064375376110	-0.0100036721728038	0.00891099318323417	-0.176997838903840	0.0317572397451076	0.178710054250418
1.31715339944680	0.0384471593313532	0.0126971229375898	0.146721114110669	-0.0280948501971125	-0.194374529218216	0.0392107303104013	0.0376865212038390	-0.202780218712086	-0.0130124237054142	0.191524441413040
1.46350377716311	0.0771120132534199	0.0376586807816523	0.100562617647883	-0.0662423213395320	-0.150773379588136	0.0608126807689793	0.0399279133868282	-0.182502148496291	-0.0530289287441667	0.166619634220427
1.60985415487942	0.118025069706575	0.0712649449658065	0.0341014303295949	-0.0931348006999914	-0.0797951889976151	0.0569606371436610	0.0213001304123871	-0.127400902095751	-0.0808645117673635	0.111661936285082
1.75620453259574	0.150395901340857	0.103356299327414	-0.0368351828272816	-0.103573618344736	-0.00110392573575547	0.0355761784852235	-0.00767086752226008	-0.0559846943583712	-0.0916433482863627	0.0414348394804065
1.90255491031205	0.164253860053693	0.123480843194037	-0.0951057798429011	-0.0957855541508890	0.0653213349774254	0.00737588465037105	-0.0351842183277200	0.0118538129858192	-0.0842379980826497	-0.0263170962355894
2.04890528802836	0.153188727403984	0.123800859852142	-0.126765812564039	-0.0718318356501594	0.104593705787438	-0.0173668164359682	-0.0516189838580755	0.0603466007457433	-0.0614519727814383	-0.0756560785426989
2.19525566574467	0.116244157444437	0.101290502353877	-0.124721466163141	-0.0370088040842703	0.110462572805547	-0.0314448886675069	-0.0519242862913465	0.0815040692544149	-0.0291480569839790	-0.0965438221425835
2.34160604346098	0.0584411462431309	0.0586428594353019	-0.0905497614336276	0.00155434361780423	0.0861892812089860	-0.0321112183246400	-0.0364217972947683	0.0761359380994607	0.00537973960070905	-0.0871828079549519
2.48795642117729	-0.0102246551517548	0.00365932688729975	-0.0340060507706342	0.0366606828339057	0.0427618341684050	-0.0210341641356377	-0.0100037451585946	0.0522962602341604	0.0352696518638563	-0.0540301827873657
2.63430679889360	-0.0770599271740328	-0.0526967030834906	0.0296315692045368	0.0626548368786732	-0.00481328406550179	-0.00302524162125637	0.0198429669810967	0.0219231347513043	0.0556335176294100	-0.00956037761436510
2.78065717660991	-0.129635348831845	-0.0990470458650653	0.0836447397079235	0.0764504598568153	-0.0419505288711852	0.0159365334537773	0.0454852768316172	-0.00315135172287281	0.0643689375956800	0.0315269822255282
2.92700755432623	-0.158666612272702	-0.126409573416804	0.114266210752404	0.0777696512547741	-0.0583845736282870	0.0307247420723676	0.0613226592135453	-0.0146233346792585	0.0621068212178697	0.0565433378060235
3.07335793204254	-0.160081888860436	-0.130335255432438	0.114191915054794	0.0686500631004171	-0.0505337729729074	0.0385358070051070	0.0651229970271600	-0.00968931756588392	0.0514479889780016	0.0582894451194994
3.21970830975885	-0.135771181416877	-0.111832011631102	0.0842857108809426	0.0524881942476279	-0.0218485514303548	0.0394405856898444	0.0582477245712625	0.00879594794245440	0.0358474136738518	0.0368258631858175
3.36605868747516	-0.0928706949842259	-0.0768741301942019	0.0330634563425682	0.0329847452132934	0.0187451396840649	0.0359556410867599	0.0448370886635075	0.0337919796349968	0.0185625324361375	-0.000896563440972303
3.51240906519147	-0.0418213200635010	-0.0346785851165065	-0.0258363423839036	0.0133205231285820	0.0597024340391016	0.0318667910828666	0.0303020893718762	0.0565688356052209	0.00198826000247352	-0.0433518179744553
3.65875944290778	0.00625173050725696	0.00474922076117499	-0.0774395725679050	-0.00425091141030199	0.0901328469904966	0.0307369525117683	0.0196167519910735	0.0694200515781615	-0.0124936307973442	-0.0779546438193508
3.80510982062409	0.0421422876351098	0.0331241710067673	-0.109403893871128	-0.0183910619829841	0.102592772185217	0.0345870633432792	0.0159012562814041	0.0678282501884258	-0.0242368158577135	-0.0947172579574505
3.95146019834040	0.0604978068903061	0.0457852922474236	-0.115080577320062	-0.0283949436992229	0.0947216923876764	0.0431495489769216	0.0196542648477846	0.0515583955629163	-0.0328616481355714	-0.0889915136167499
4.09781057605672	0.0606487529402795	0.0425309354111166	-0.0948827098584072	-0.0338603547143122	0.0694179085292970	0.0538961844558427	0.0287829703576973	0.0244969233646060	-0.0378709553314203	-0.0625529418412091
4.24416095377303	0.0462147758774974	0.0272343084718862	-0.0556798955558911	-0.0344993231042568	0.0336559847387267	0.0628010348118778	0.0393554489135360	-0.00660078119603799	-0.0385485931612436	-0.0227979584171577
4.39051133148934	0.0236977281628614	0.00642652488919445	-0.00850399756096584	-0.0301785101940329	-0.00361831044978596	0.0655857449889415	0.0468196212800755	-0.0340329797812328	-0.0341868608673979	0.0196170519082204
4.53686170920565	0.000518804055852460	-0.0126976601850863	0.0346939992618742	-0.0211451095937926	-0.0338939206124689	0.0590664297028921	0.0473354100236147	-0.0511993356398352	-0.0245287182058472	0.0539324778420431
4.68321208692196	-0.0169385048645805	-0.0242697199286772	0.0642756660992865	-0.00829457322508569	-0.0511694074735652	0.0422081502877234	0.0388655688651923	-0.0542512028088973	-0.0102071878128584	0.0722877498030088
4.82956246463827	-0.0247740013085871	-0.0251938272322777	0.0752416357930730	0.00669407780081087	-0.0532114861345582	0.0165900751191312	0.0217560611935069	-0.0429647041405214	0.00704417000646520	0.0717187703922921
4.97591284235458	-0.0221871318475396	-0.0157009795247904	0.0680774300737816	0.0214811390922238	-0.0417609134921821	-0.0138420742022629	-0.00131958569403634	-0.0206728418342671	0.0245499005919547	0.0546422430327031
5.12226322007089	-0.0112025389073106	0.00106357107956119	0.0480053750106258	0.0334680891895656	-0.0217297564471976	-0.0436616585847962	-0.0260139450840389	0.00667372873122430	0.0392172732729958	0.0277876076825193
5.26861359778721	0.00430942978163744	0.0202182229945537	0.0229918787157587	0.0403815612453216	0.000324033788450554	-0.0672420892037128	-0.0473746511492057	0.0320485400541269	0.0482801997899557	-1.28509069698343e-05
5.41496397550352	0.0199610870344297	0.0366887653912621	0.00118700414181141	0.0408594909635822	0.0180078270060705	-0.0800946406056784	-0.0610518804758669	0.0490992960026295	0.0500267945749484	-0.0204652746911840
5.56131435321983	0.0321149787255355	0.0466491318792793	-0.0114203236913928	0.0348434523887203	0.0267204910324285	-0.0799217333698746	-0.0643431465061333	0.0536805729395850	0.0442724486259007	-0.0281039673867194
5.70766473093614	0.0387475260081729	0.0484603691715058	-0.0124779019420492	0.0236379839111074	0.0247033972791108	-0.0671293124689201	-0.0568223543261717	0.0448096067856481	0.0324229172488192	-0.0216061858790001
5.85401510865245	0.0397209502372117	0.0428877085749804	-0.00353275066836177	0.00960558337214337	0.0132937057729010	-0.0446878206639497	-0.0404076218073316	0.0248310427996256	0.0171072349571286	-0.00383577834602167
6.00036548636876	0.0364665561158880	0.0326028590396623	0.0108791954568455	-0.00441506571356872	-0.00363279140815908	-0.0173975186613874	-0.0188628727078643	-0.00123129769279876	0.00149845667355696	0.0192942742236066
6.14671586408507	0.0312508731043719	0.0211846042404477	0.0249367289520797	-0.0157929317060667	-0.0208411685362567	0.00924226892621571	0.00313240087627465	-0.0269621281257060	-0.0114668573869238	0.0407220548173748
6.29306624180139	0.0262965970993818	0.0119572598303576	0.0334529804444422	-0.0226900119882541	-0.0332059758138463	0.0302733645588201	0.0211065011003242	-0.0461550626062985	-0.0197411270947796	0.0543009713008341
6.43941661951770	0.0230413341985188	0.00702321244876907	0.0334232854373787	-0.0243895053676730	-0.0370785691607915	0.0423296630028327	0.0318298411459556	-0.0543250204206268	-0.0225183461605715	0.0564358711731145
6.58576699723401	0.0217451513170998	0.00675699411758997	0.0247771869133602	-0.0212993361528870	-0.0312045951168264	0.0442614314042041	0.0340062856676493	-0.0497575205557595	-0.0202229213483008	0.0468729215886346
6.73211737495032	0.0215321980859013	0.00986912956470618	0.0101838442287662	-0.0146698915208518	-0.0169711823760571	0.0372113277695202	0.0284601934129530	-0.0338400994006260	-0.0141887456839767	0.0285010950094417
6.87846775266663	0.0208137051884777	0.0139710391251682	-0.00594759427881367	-0.00614862053843187	0.00205581703949302	0.0241591122899920	0.0177906066514638	-0.0106072278416555	-0.00616962262972677	0.00631218077278793
7.02481813038294	0.0179301633387617	0.0164309192879645	-0.0189078458233853	0.00267143099987118	0.0211574247975004	0.00907847456169027	0.00560186569155935	0.0143657768013592	0.00214754690517913	-0.0141148205006111
7.17116850809925	0.0117979079969249	0.0152429023775790	-0.0251075011712101	0.0105742642512893	0.0357584503999878	-0.00406655362322366	-0.00447383521577174	0.0354165499246192	0.00948566419563216	-0.0281446545416225
7.31751888581556	0.00235926206194201	0.00965099843984228	-0.0230651037063042	0.0168451585005724	0.0426396986592634	-0.0122347116993413	-0.00969991908401311	0.0482082279761787	0.0151082218044633	-0.0332150066321782
7.46386926353187	-0.00929412846642711	0.000361853092647409	-0.0137140045269552	0.0212075159946043	0.0407414176644058	-0.0139188323117933	-0.00886771808439992	0.0507320944450745	0.0187544685010809	-0.0293002263447543
7.61021964124819	-0.0211527645803679	-0.0106873380871539	2.81180829451118e-06	0.0236484765465927	0.0313530137869335	-0.00933324737821126	-0.00248827268253788	0.0436522156081138	0.0204602223955460	-0.0186545161217562
7.75657001896450	-0.0308004164481424	-0.0209091476317681	0.0140754493454105	0.0242368128857681	0.0176569910342784	-0.000168867287057049	0.00748051425247306	0.0299303569488624	0.0203697084489000	-0.00497956538232807
7.90292039668081	-0.0360542307383706	-0.0278066749576865	0.0245981567778838	0.0230199946977151	0.00377357500608832	0.0109843041920828	0.0182689072095509	0.0138683655130741	0.0186237476355815	0.00770048798541530
8.04927077439712	-0.0355536779730969	-0.0296569271386220	0.0288257365918172	0.0200376395896972	-0.00641329137749426	0.0213720166409993	0.0270974044461795	-0.000140122862229394	0.0153587839713220	0.0161278851298852
8.19562115211343	-0.0291392389739315	-0.0259524875253986	0.0258374748772624	0.0154285037327662	-0.0103151127573655	0.0287675220766463	0.0319166357052413	-0.00878956438875565	0.0107931505293374	0.0185818161867821
8.34197152982974	-0.0179240606947301	-0.0174983343839337	0.0166650430340786	0.00956264468755726	-0.00729205211434225	0.0319482305581769	0.0318875455458935	-0.0106520294686053	0.00533557098911269	0.0151642249137050
8.48832190754605	-0.00404618284090795	-0.00616222243012739	0.00389891414565118	0.00311698499761097	0.00126725089284266	0.0308566792636066	0.0274896156165276	-0.00638181265697712	-0.000358605337483135	0.00757944090443121
8.63467228526237	0.00982804043202234	0.00563088657437307	-0.00907617112311155	-0.00296484097362507	0.0124388663963152	0.0264378888111516	0.0202567621440961	0.00168212257897185	-0.00543403895323423	-0.00148063897149581
8.78102266297868	0.0211182439561388	0.0155109657046203	-0.0189858251570205	-0.00763917457018388	0.0226668126106303	0.0202328166384586	0.0122455062565400	0.0103597212325724	-0.00898991926862941	-0.00914560618693650
8.92737304069499	0.0279070192983241	0.0217184090456467	-0.0234689942450216	-0.0100124416056142	0.0288029676134862	0.0138666722587433	0.00540824139098252	0.0166444684896755	-0.0102995344962131	-0.0131424594561049
9.07372341841130	0.0293407211990807	0.0234692293585012	-0.0215895597860836	-0.00959350585450320	0.0289824586237927	0.00858691604717099	0.00105841389187703	0.0185821905982203	-0.00902117194344415	-0.0123441218125907
9.22007379612761	0.0257652002387620	0.0210566271039572	-0.0139597226667647	-0.00645962207547858	0.0230934446042777	0.00497717113239986	-0.000426454261798129	0.0157670694999280	-0.00532439540807339	-0.00697385789835890
9.36642417384392	0.0185767063813948	0.0156876421751421	-0.00248326541978546	-0.00127313661801609	0.0127274682507846	0.00291105521330149	0.000401744024084511	0.00933692016499137	0.000117615912931009	0.00155350316792299
9.51277455156023	0.00983837524732338	0.00911808221544536	0.0101834636401181	0.00486476403205040	0.000651063864082288	0.00173406149680262	0.00234374823923586	0.00150557294649944	0.00627414104141709	0.0110808950786813
9.65912492927654	0.00176655643599323	0.00319104712851367	0.0212995040797897	0.0106827169592175	-0.0100253476580785	0.000594865228304873	0.00400397672052353	-0.00519520549336889	0.0119997745748856	0.0193115190479470
9.80547530699286	-0.00378349141342561	-0.000603188383062942	0.0286694866444616	0.0150499348288783	-0.0167278270485630	-0.00119133831802897	0.00426244669075730	-0.00871726557306187	0.0163016681537515	0.0244017341137031
9.95182568470917	-0.00571084518101641	-0.00144471883274285	0.0310952795417935	0.0172369947934383	-0.0180953917439100	-0.00386601525052799	0.00262443612942582	-0.00809802924197833	0.0185535055964985	0.0253973854617174
10.0981760624255	-0.00385644834235574	0.000683970440400853	0.0285624384829952	0.0170539429645320	-0.0142731810700681	-0.00712104256488186	-0.000648498629197876	-0.00369582761284504	0.0185993124753877	0.0224162286870950
10.2445264401418	0.00104434047638487	0.00506563661255460	0.0221421625625013	0.0148352421146981	-0.00676424380095619	-0.0101892856601769	-0.00465082095682926	0.00298778880260638	0.0167281961120743	0.0165481756761811
10.3908768178581	0.00761451081171645	0.0104823911615768	0.0136544231922485	0.0112905194597295	0.00208764682016678	-0.0120957728820712	-0.00813951214286736	0.00981910625284596	0.0135421411624313	0.00951617963440421
10.5372271955744	0.0142161409471949	0.0155476166279954	0.00518742545605626	0.00727942152250676	0.00981099209481003	-0.0119849927828432	-0.00993158371804478	0.0147034461243037	0.00976887019571420	0.00319701389003073
10.6835775732907	0.0193565557061263	0.0190500399971546	-0.00140620981964955	0.00358561956784670	0.0144987046833904	-0.00941950352185001	-0.00926940776128305	0.0162077055863033	0.00608142487363169	-0.000869465015681309
10.8299279510070	0.0220194229738492	0.0202280738507067	-0.00491873162004708	0.000755448344826809	0.0152851002413738	-0.00455721187068221	-0.00604799095190150	0.0139540999314078	0.00297434644084665	-0.00185746894807907
10.9762783287233	0.0218473600441876	0.0189147350406421	-0.00501265848951440	-0.000963381449841864	0.0124903061604201	0.00184596583615081	-0.000845107985741839	0.00868449304056177	0.000719596470233741	0.000172019105807047
11.1226287064397	0.0191460650357444	0.0155280388104512	-0.00222032400000078	-0.00158559110968025	0.00741925931452459	0.00860787876678945	0.00524431445370131	0.00199769571619135	-0.000605233319909628	0.00433817647831498
11.2689790841560	0.0147275623457649	0.0109203000414442	0.00226891581895051	-0.00128914358379543	0.00190207591245369	0.0144150685968799	0.0109124526287776	-0.00414351415994517	-0.00104699979125075	0.00921931851651588
11.4153294618723	0.00964928916806542	0.00613319292207826	0.00696945698467717	-0.000302715802654957	-0.00227137745945931	0.0181556377358301	0.0149889407742056	-0.00797996165246974	-0.000704207191216623	0.0132624252386785
11.5616798395886	0.00492689981886025	0.00212599190127464	0.0105096839579591	0.00117550486609668	-0.00385361934232221	0.0191969786817689	0.0167380636868530	-0.00843313331142916	0.000317614897536112	0.0152103066153250
11.7080302173049	0.00129764005991470	-0.000452510358681075	0.0119841077537882	0.00300396550483884	-0.00244296951494577	0.0175342261622090	0.0160250355961925	-0.00536509283718507	0.00191015371000213	0.0144323863266158
11.8543805950212	-0.000910072492776774	-0.00139273514978796	0.0111584098228741	0.00507223310180291	0.00147805729489831	0.0137740266497047	0.0133149682857675	0.000434391336833824	0.00393527922497851	0.0110741423053240
12.0007309727375	-0.00177938303215245	-0.000926664253030208	0.00847997974756808	0.00724945986168271	0.00675449711879120	0.00896455834110550	0.00951614407309149	0.00750889919600444	0.00619081863580931	0.00599131900112093
12.1470813504538	-0.00169543230757047	0.000388443997799608	0.00490024261270000	0.00934160452595842	0.0119372056608946	0.00432323414367974	0.00572007694051444	0.0141540348202469	0.00839631376417444	0.000494061718404010
12.2934317281701	-0.00116818556598184	0.00186560002272961	0.00156634953497588	0.0110857543081329	0.0157060728202953	0.000937419900455042	0.00291406054280382	0.0188685646268521	0.0102166426386834	-0.00402305247686554
12.4397821058865	-0.000646665962460951	0.00290360229072566	-0.000525598433283214	0.0121916512033235	0.0172168591558245	-0.000484456699579114	0.00174282708134868	0.0207159608787055	0.0113241271038494	-0.00646030593001884
12.5861324836028	-0.000380116608622294	0.00316034172141050	-0.000815498276044466	0.0124185633222759	0.0162844413557122	0.000247385023419387	0.00237646564331656	0.0195101762208725	0.0114818434917699	-0.00629744600414258
12.7324828613191	-0.000362688011601270	0.00263636738978731	0.000677299271660563	0.0116589808557417	0.0133697237759940	0.00279989119034733	0.00450906997793220	0.0157946677645658	0.0106195615440080	-0.00370913811435927
12.8788332390354	-0.000370381140434256	0.00164896305231659	0.00338842413035822	0.00999571091782547	0.00939468019259386	0.00643839548550745	0.00747667409987679	0.0106410091727440	0.00887349281298762	0.000513811831713530
13.0251836167517	-7.07409753444388e-05	0.000709640733182157	0.00640416322902636	0.00770737686181240	0.00545375766183743	0.0102326456315181	0.0104536413984089	0.00533724115927099	0.00657190108310031	0.00520770158097041
13.1715339944680	0.000834711280514002	0.000345905975309865	0.00875469222866854	0.00521548897474005	0.00250987391871453	0.0132898230109295	0.0126707598090097	0.00105643818208164	0.00416648351694881	0.00916923724863564
13.3178843721843	0.00248272272283619	0.000923282552414669	0.00971406854432628	0.00298700646738907	0.00115709111416380	0.0149558621956960	0.0135985214067238	-0.00140955400568157	0.00212766078840792	0.0114824087160431
13.4642347499006	0.00477564108256756	0.00252170788863348	0.00901680090103603	0.00142186270040687	0.00150484667252545	0.0149402611217684	0.0130536060129395	-0.00179282317214858	0.000833964873641036	0.0117484596538059
13.6105851276169	0.00738571616954220	0.00490248003557744	0.00692841160044323	0.000759772663197277	0.00320042248024128	0.0133430431001683	0.0112101565617109	-0.000348122413989915	0.000487474924998015	0.0101598588852184
13.7569355053333	0.00983419604013835	0.00757371116119685	0.00415306376445692	0.00103347672463396	0.00556865487140675	0.0105885911949910	0.00852306109026435	0.00227461218298961	0.00107842634717993	0.00740596211660501
13.9032858830496	0.0116206944290561	0.00993245547431163	0.00161076645535766	0.00207951958803756	0.00782039178501523	0.00729294007276363	0.00559147704840061	0.00523742564043871	0.00240613470883604	0.00444617132196083
14.0496362607659	0.0123640102004299	0.0114393190456478	0.000154808058324461	0.00359885178930213	0.00926945690756514	0.00410390036042141	0.00300252735840134	0.00774108961680498	0.00414597358373114	0.00222196278947570
14.1959866384822	0.0119130548203651	0.0117729139257030	0.000315690048199400	0.00524468771540240	0.00950261322965175	0.00155509161387522	0.00119562179720687	0.00921413807592142	0.00593921629841616	0.00139251854339865
14.3423370161985	0.0103959779771789	0.0109190638635794	0.00214696781572659	0.00670897968081063	0.00846477921775347	-3.34716705002619e-05	0.000378342484617887	0.00942311270465877	0.00747806640639507	0.00216711665159804
14.4886873939148	0.00819377524711912	0.00917036888959245	0.00521532102977938	0.00778289512896041	0.00644649306340869	-0.000590873516519447	0.000508736750751913	0.00848684649308890	0.00856295288234375	0.00427556908782191
14.6350377716311	0.00584611229932390	0.00703888761728358	0.00873276390182504	0.00837843484610605	0.00398559812611200	-0.000267109695135964	0.00134084776440322	0.00680258688332038	0.00912072360191830	0.00707616737070859
14.7813881493474	0.00391566586311387	0.00510992701560268	0.0117870488315975	0.00851289046586356	0.00171455211743739	0.000643111134255560	0.00251498802438751	0.00491189800964267	0.00918618112220177	0.00976147120973622
14.9277385270637	0.00284792884763724	0.00388082304028811	0.0135994778301590	0.00826976381836842	0.000194915402440751	0.00179911631182171	0.00366508047458537	0.00334559772672466	0.00886055817038444	0.0115970012446677
15.0740889047801	0.00286356796914670	0.00363090125865200	0.0137347922262488	0.00775511613968658	-0.000219791876224987	0.00290767435536788	0.00451397715441392	0.00248795207090339	0.00826551566245342	0.0121229085231735
15.2204392824964	0.00391049776944440	0.00435756480133776	0.0122056956441863	0.00706595327593045	0.000538548787734445	0.00378789695354360	0.00493361344207429	0.00249185505217816	0.00750906873575889	0.0112641037741313
15.3667896602127	0.00568602498892822	0.00579274519006508	0.00944823496645729	0.00627902761910453	0.00225022750188471	0.00439450491602555	0.00495803693244635	0.00326157362644902	0.00667215526451196	0.00932429782241459
15.5131400379290	0.00772061311280882	0.00749040973285260	0.00618274434742695	0.00545820278072059	0.00447663661123093	0.00479868066277618	0.00475056319550125	0.00450179899922783	0.00581481868021375	0.00687424801484243
15.6594904156453	0.00949918301616520	0.00895648651367230	0.00320666796049695	0.00467051348722281	0.00668005315682854	0.00513713391455965	0.00453812424709581	0.00581545481625541	0.00499304214962342	0.00457381101265392
15.8058407933616	0.0105874133616041	0.00978274680554941	0.00118152551849509	0.00399822703977387	0.00836236505439798	0.00554765038892861	0.00453345035114749	0.00682162831919930	0.00427395816514901	0.00298313563186874
15.9521911710779	0.0107310692796982	0.00974798737942424	0.000473108665228905	0.00353724569519461	0.00918741171403101	0.00611157454656438	0.00486744695879758	0.00726146871357662	0.00373928941774559	0.00241701358580245
16.0985415487942	0.00990526635654760	0.00886182906746228	0.00108418375114664	0.00337938149700970	0.00905683494797659	0.00682016261341986	0.00554991957965973	0.00706451699565441	0.00347314412912653	0.00287978541398666
16.2448919265106	0.00830488039896524	0.00734430552240170	0.00268971557511477	0.00358414833778770	0.00812187802641762	0.00757376695797465	0.00646806332459577	0.00635936279158414	0.00353790368318234	0.00409230875064301
16.3912423042269	0.00628289512642819	0.00555255166365741	0.00475523536831562	0.00415133727807811	0.00673032370107196	0.00821272951860185	0.00742134846552408	0.00542779963639634	0.00394778659272643	0.00559554266769422
16.5375926819432	0.00425614255260863	0.00387916084332236	0.00669792231311106	0.00500652064515432	0.00532450818712223	0.00856950871387289	0.00818149955195375	0.00461683567798327	0.00465149814311805	0.00689508419081590
16.6839430596595	0.00260452365566515	0.00265192295166784	0.00804243584221111	0.00600748934451848	0.00431877036911322	0.00852551089546481	0.00855976640174624	0.00423405876505251	0.00553258152105620	0.00760267208157256
16.8302934373758	0.00158913527029281	0.00206109921220343	0.00853023347502650	0.00697216359416551	0.00398950805949096	0.00805495798051578	0.00846223429929067	0.00445600099723520	0.00642985809591082	0.00753551769163264
16.9766438150921	0.00130755428078362	0.00213008524861313	0.00815854643526081	0.00772065607756770	0.00440689961442209	0.00724212191433349	0.00791776256576474	0.00527516721267923	0.00717310951755804	0.00674971372813935
17.1229941928084	0.00169329645226281	0.00273189631882999	0.00714718102733492	0.00811889176211270	0.00542540982796215	0.00626617400992136	0.00707110643251774	0.00650034699046490	0.00762361934607682	0.00550453828238062
17.2693445705247	0.00255450186877557	0.00364145059642081	0.00585112425683826	0.00811041293290894	0.00673372682457733	0.00535741695804282	0.00614361115968729	0.00780975382797648	0.00770733328563292	0.00417391304965746
17.4156949482410	0.00363742888068191	0.00460542456332162	0.00464928611486002	0.00772689861670576	0.00794837914636799	0.00473703882333010	0.00537284335448085	0.00884163577005103	0.00743077680444509	0.00313426165439009
17.5620453259574	0.00469562596467344	0.00540919640708219	0.00384214430993881	0.00707496578548564	0.00872357661207475	0.00455735533394634	0.00494818973117038	0.00929648923855191	0.00687550616856708	0.00266160170780395
17.7083957036737	0.00554646764531789	0.00592390051362860	0.00358424133634302	0.00630439473597825	0.00884608185802592	0.00485943495390413	0.00496029925666722	0.00902187960843252	0.00617367793701146	0.00286490313671930
17.8547460813900	0.00610229652705680	0.00612415683057542	0.00386458840269805	0.00556837657593621	0.00828911016573130	0.00556010186488365	0.00537811590760354	0.00805601871938419	0.00547292155675019	0.00367017971964007
18.0010964591063	0.00637171992918705	0.00607603318761168	0.00453345382600562	0.00498797013397922	0.00721172095044662	0.00647204657749881	0.00605937771816854	0.00661816614928510	0.00490127732076719	0.00485464446642585
18.1474468368226	0.00643513737954420	0.00590265355819777	0.00536195156676691	0.00463041271635680	0.00590614102318610	0.00735155109612746	0.00679110378780622	0.00504913099730625	0.00454187682745327	0.00611695691078075
18.2937972145389	0.00640499758699334	0.00573967940483141	0.00611415279526620	0.00450546209531577	0.00471021466753733	0.00796079510529268	0.00734839568642179	0.00371922726959030	0.00442296856604405	0.00716149261393707
18.4401475922552	0.00638409079879196	0.00569385335549012	0.00661106487891546	0.00457769703266729	0.00391144017687966	0.00812795032151294	0.00755511256802202	0.00292991708535155	0.00452347743690827	0.00777321890535086
18.5864979699715	0.00643401051979587	0.00581521860187065	0.00677086476890746	0.00478790440123048	0.00367029692117089	0.00778925362974141	0.00732989769355155	0.00283657231439498	0.00478949949542898	0.00786471016318286
18.7328483476878	0.00656152917626925	0.00608868347131401	0.00661807428969806	0.00507484920449647	0.00398371990991120	0.00700255444245718	0.00670554188084619	0.00341310579494627	0.00515453038154865	0.00748601726256773
18.8791987254042	0.00672458644397351	0.00644487166455531	0.00626329591308282	0.00539017298397531	0.00469697747480453	0.00592982145334701	0.00581737148289705	0.00446679820407096	0.00555644049218997	0.00679862038255425
19.0255491031205	0.00685373549996355	0.00678521700948544	0.00586236439793401	0.00570299778225505	0.00555781151311143	0.00479443587544601	0.00486498082544470	0.00569724598755131	0.00594680697321171	0.00602368656765856
19.1718994808368	0.00688083243614771	0.00701314689527750	0.00556781433933705	0.00599535115989463	0.00629483294992771	0.00382546478649329	0.00405873272959909	0.00678122299296628	0.00629194611424974	0.00538024096603693
19.3182498585531	0.00676543012090474	0.00706246457503922	0.00548594278010552	0.00625300312809604	0.00669619575895938	0.00320384481365414	0.00356608653628636	0.00745881826976802	0.00656833362657350	0.00502974732250587
19.4646002362694	0.00651084691512806	0.00691557779013450	0.00564991189701001	0.00645751640973505	0.00666594111172243	0.00302396936713475	0.00347210401511400	0.00759711062188354	0.00675683715512322	0.00504031334329166
19.6109506139857	0.00616553610942497	0.00660741828892917	0.00601437788252355	0.00658402049610935	0.00624328480143475	0.00327921957391878	0.00376382967810165	0.00721526577918568	0.00683983208758369	0.00537758715776792
19.7573009917020	0.00580997934056684	0.00621484283563510	0.00647141797570751	0.00660616322173794	0.00558180014983965	0.00387310563422950	0.00434115274375508	0.00646674010715882	0.00680319688321284	0.00592219902913204
19.9036513694183	0.00553352012645086	0.00583501750243438	0.00688238691852444	0.00650622390914268	0.00489724641888148	0.00465090824375926	0.00504936533570692	0.00558659253287274	0.00664239696583395	0.00650715008169304
20.0500017471346	0.00540822654131685	0.00555891464437084	0.00711681852456305	0.00628590159801704	0.00440123398200276	0.00544186505008099	0.00572304110337100	0.00482113987361309	0.00636957969793446	0.00696428230826477
20.1963521248510	0.00546741310695790	0.00544704261136437	0.00708822905854487	0.00597275344518233	0.00424075995415673	0.00610018602841051	0.00622853883687547	0.00436085936562533	0.00601775098865557	0.00716765143606617
20.3427025025673	0.00569486620404447	0.00551372005213617	0.00677782433834587	0.00561878588719874	0.00446046805256972	0.00653470315806942	0.00649382636718779	0.00429486276025887	0.00563899724375920	0.00706329946898236
20.4890528802836	0.00602766935780679	0.00572385033212395	0.00624032625898051	0.00529063029428079	0.00499667192233287	0.00672103819649538	0.00651876506213462	0.00459764260160369	0.00529595670745093	0.00667895959619481
20.6354032579999	0.00637174491956001	0.00600285203932194	0.00559066063402925	0.00505390181650784	0.00570237720941500	0.00669544594242275	0.00636500399118256	0.00514872600312491	0.00504841521606323	0.00611252829072730
20.7817536357162	0.00662584538562260	0.00625698459918431	0.00497504130513902	0.00495654611512831	0.00639375826345467	0.00653440352907361	0.00613037186123475	0.00577648808300748	0.00493894456714625	0.00550340780310415
20.9281040134325	0.00670759986159274	0.00639863161237889	0.00453391090027357	0.00501643679423691	0.00690324795096936	0.00632727325212088	0.00591650825512010	0.00631134837603015	0.00498212781562604	0.00499483258588074
21.0744543911488	0.00657483564847314	0.00636985098526761	0.00436628189183046	0.00521708749680246	0.00712380681808940	0.00615026547943686	0.00579950198227330	0.00663235803456736	0.00516089347774449	0.00469715259867631
21.2208047688651	0.00623677005468254	0.00615799917821742	0.00450469614207599	0.00551265520104614	0.00703279222591236	0.00604849318271696	0.00581145920593776	0.00669469569843703	0.00543120142971727	0.00466138084696435
21.3671551465814	0.00575237809715644	0.00579936466375412	0.00490730634369263	0.00584043357990690	0.00669062586231805	0.00602980369898001	0.00593699984709519	0.00653235302227585	0.00573363073394606	0.00486934839533055
21.5135055242978	0.00521654859084568	0.00536994631131928	0.00546912580217360	0.00613680882565668	0.00621694173456421	0.00607034337656987	0.00612400262430669	0.00623801572012843	0.00600827847200358	0.00524232673331603
21.6598559020141	0.00473768875006447	0.00496593187687886	0.00604943833003287	0.00635188453739450	0.00575289138410419	0.00612855432100626	0.00630390834086874	0.00592848352847065	0.00620851598715468	0.00566512845228814
21.8062062797304	0.00441246954502736	0.00467914559760872	0.00650806247151782	0.00645882636862711	0.00542124972086450	0.00616235937915749	0.00641463919676306	0.00570722093775239	0.00630980128681394	0.00601873216022034
21.9525566574467	0.00430394589152850	0.00457400344069854	0.00674081601243222	0.00645601040265084	0.00529539214110296	0.00614404332304264	0.00641917177081831	0.00563517492456615	0.00631160034843723	0.00621242383862781
22.0989070351630	0.00442825150159842	0.00467199851348171	0.00670480606934161	0.00636248604742386	0.00538464736755456	0.00606865747235532	0.00631478934056817	0.00571737477356810	0.00623280721741826	0.00620683389768671
22.2452574128793	0.00475277023984014	0.00494759522114107	0.00642702392484346	0.00620922723511636	0.00563829433354673	0.00595411977166079	0.00613125195102593	0.00590744761136197	0.00610303323578777	0.00602195383686667
22.3916077905956	0.00520574523284715	0.00533625357846807	0.00599436074882830	0.00602953417317330	0.00596519809018507	0.00583379167723271	0.00591950474021213	0.00612679916267298	0.00595310844350152	0.00572848207642943
22.5379581683119	0.00569446893319327	0.00575202952456984	0.00552826728821715	0.00585159064970939	0.00626221388928176	0.00574443809034264	0.00573510649459362	0.00629137333364654	0.00580786203169223	0.00542548397726208
22.6843085460282	0.00612721270111340	0.00610971841878005	0.00515140386437578	0.00569486482378703	0.00644290903100401	0.00571357984888273	0.00562165720765230	0.00633753088599217	0.00568294923612355	0.00521106051189326
